Rigorous Limits on the Interaction Strength in Quantum Field Theory

We derive model-independent, universal upper bounds on the Operator Product Expansion (OPE) coefficients in unitary 4-dimensional Conformal Field Theories. The method uses the conformal block decomposition and the crossing symmetry constraint of the 4-point function. In particular, the OPE coefficient of three identical dimension $d$ scalar primaries is found to be bounded by ~ 10(d-1) for 1<d<1.7. This puts strong limits on unparticle self-interaction cross sections at the LHC.

==> Results.txt <==
%auto-ignore
(******************   Results.txt  ******************* 

This file contains datapoints 
corresponding to Figs 1,2 in the paper and the functionals 
used to derive the corresponding bound.


The information follows the format:

Results = { datapoint, datapoint, ... }


datapoint={d, \bar{Delta}, max|c|, functional}

where d, \bar{Delta}, and max|c| have the same meaning as in Figs 1,2,
in particular max|c| is the maximal absolute value of the OPE coefficient, given by the square root of p_cr.

functional = { c_{0,0}, c_{0,1}, ..., c_{0,N}, c_{1,0}, c_{1,1},..., c_{1,N-1},...,c_{N,0} }

is the list of functional coefficients in the shown lexicographic order and in the normalization  
c_{n_m}=(2n)!(2m)!\lambda_{n,m}
(NOTICE THE NORMALIZATION FACTOR)

Always c_{0,0}=1 as a consequence of the condition Lambda[1]=1.

This file can be loaded into Mathematica by typing

<< Results.txt

*********************************************************)
Results = {{1.005, 1.02, 0.12729312913430568, {1, 12.301779871928693, 
       12.723614569029177, -6.486448021675508, 47.342547360042886, 
       -9.287516969298968, 0.7020621172035499, -1.471103881188223, 
       0.22241085368363075, 0.03880547160073661}}, 
     {1.005, 1.05, 0.17743221174150742, {1, 10.56508805244379, 
       12.452095398778615, -6.261612789146557, 46.14383056533452, 
       -8.879993030716015, 0.6613786073679279, -1.8505684112684928, 
       0.22991955530391392, 0.045789236675521226}}, 
     {1.005, 1.1, 0.21803531383488312, {1, 8.652350198288637, 
       12.093415256119425, -5.978322499611925, 44.77614730201097, 
       -8.406451743891385, 0.6157623780725097, -2.1838731055413927, 
       0.2339475863408239, 0.053000103894282474}}, 
     {1.005, 1.15, 0.24389316725962057, {1, 7.351876132918639, 
       11.813133062145383, -5.763299811265352, 43.818602800272494, 
       -8.069321317750223, 0.5841656800736967, -2.3580032510692117, 
       0.23413330286744521, 0.05732875821838802}}, 
     {1.005, 1.2, 0.2653522469505857, {1, 6.517082536955552, 
       11.617112552376328, -5.6151465254218165, 43.192144136285926, 
       -7.846172017491013, 0.5635959483527351, -2.4462943256557743, 
       0.23313536745810018, 0.0597638741567517}}, 
     {1.005, 1.25, 0.28581090240384627, {1, 3.1345135673904054, 
       10.645932497243988, -5.033903845154409, 40.157400340368795, 
       -6.856704304331429, 0.4952600398966387, -2.7034065292226255, 
       0.20436131425475212, 0.15676750343926932}}, 
     {1.005, 1.3, 0.3064069259530701, {1, -25.53079646298524, 
       2.718978214409264, -0.12781907257745698, 14.57802767555736, 
       1.5480409221101374, -0.10385978901927462, -5.0745092797184395, 
       -0.02757710371096455, 1.055755485522871}}, 
     {1.005, 1.35, 0.32840885383449836, {1, -26.043071385114292, 
       2.479699854221796, -0.09800188296462621, 13.677262564706506, 
       1.7596916453519666, -0.09983938806570257, -5.115912212965755, 
       -0.05146040706018321, 1.165010582895148}}, 
     {1.005, 1.4, 0.35332767507519514, {1, -26.276765517866952, 
       2.362383956181061, -0.08488577569788276, 13.240645733978948, 
       1.8612867822972143, -0.0973644242110687, -5.129325660374451, 
       -0.06365633736728794, 1.2199587253391495}}, 
     {1.005, 1.45, 0.3822546965530732, {1, -26.69212663013748, 
       2.13728690708836, -0.061976593571899934, 12.418148781293775, 
       2.0508226859144907, -0.09176441876981865, -5.141775014535051, 
       -0.08768822101375863, 1.326104109205408}}, 
     {1.005, 1.5, 0.4165557983536444, {1, -26.88068962813572, 
       2.026565372744725, -0.05194282444153751, 12.02034522577109, 
       2.1415083743712344, -0.08858208890792567, -5.14175286334243, 
       -0.09982759826671213, 1.378784838209619}}, 
     {1.005, 1.55, 0.45809642904963166, {1, -27.2165685368064, 
       1.8141098456842446, -0.034475789408422414, 11.268962332414079, 
       2.311282615711871, -0.08180540388258177, -5.131292103525492, 
       -0.12361817690997454, 1.4804425502431615}}, 
     {1.005, 1.6, 0.5095548584806741, {1, -27.375083756463166, 
       1.706069034660919, -0.026420429889626354, 10.89257249613587, 
       2.3956081597941536, -0.07804425896613881, -5.121013954424183, 
       -0.13594996053427985, 1.5323947925478636}}, 
     {1.005, 1.65, 0.5749932144788318, {1, -27.647033524428966, 
       1.5061425381616271, -0.013100976722277616, 10.205546551285638, 
       2.548180162473142, -0.07051601993531235, -5.093544494695535, 
       -0.15919204641723345, 1.629095764209701}}, 
     {1.005, 1.7, 0.6608867680085228, {1, -27.773069982420722, 
       1.4061341248086077, -0.007182659886773899, 9.866302515846604, 
       2.6228778760425278, -0.06648404664078607, -5.075853568689574, 
       -0.1710161949462828, 1.6777340628970179}}, 
     {1.005, 1.75, 0.7782230731938079, {1, -27.889392590952802, 
       1.309987487627701, -0.0016719028392075958, 9.542874933266976, 
       2.6938716388471753, -0.06250393772606619, -5.0567163270324835, 
       -0.18245954417825086, 1.7244759289610387}}, 
     {1.005, 1.8, 0.947008312394183, {1, -28.029150836721417, 
       1.188252758998761, 0.004910243356520584, 9.137218068425629, 
       2.782508872324028, -0.05728719015249681, -5.0293200596574, 
       -0.19707898103171198, 1.7837241664507215}}, 
     {1.005, 1.85, 1.2067988342353044, {1, -28.09848121640016, 
       1.1227262639167335, 0.007578721610688721, 8.920102412389749, 
       2.8293418060835758, -0.05426187523890461, -5.012758421198318, 
       -0.20511310557098594, 1.81612535356213}}, 
     {1.005, 1.9, 1.5589522941456044, {1, 2.685495068483716, 
       3.9851104261836094, -1.9557929390604394, 14.591591036898738, 
       -2.7433631497035056, 0.20118501780885437, -0.7019252607569039, 
       0.07599269240492253, 0.0170567615606078}}, 
     {1.005, 1.95, 1.5317154601951963, {1, -0.25941027792270227, 
       0.046193883188835376, 0.003779966687221027, -0.02343049930132267, 
       0.01015591130661074, -0.0009088502820308946, -0.006257258938553144, 
       0.00019771483982864666, 0.0011979814082389954}}, 
     {1.005, 2., 1.4923911738105322, {1, -0.26361898228287595, 
       0.046271071689368636, 0.0047126947785578735, -0.02661757423938626, 
       0.011611781081599019, -0.0011179270892861643, -0.007109494383943326, 
       0.00021612784268719751, 0.0015998999450905966}}, 
     {1.005, 2.05, 1.456284759105728, {1, -0.26091829258843524, 
       0.04621521593018628, 0.004108006046957486, -0.02458924002409477, 
       0.010672297016628415, -0.0009828235895428935, -0.006575086153518665, 
       0.00020507315769076765, 0.0013362469760600261}}, 
     {1.005, 2.1, 1.4229917551913378, {1, -0.24587761173329326, 
       0.044633462005536084, 0.0009402697584119253, -0.01704225400640781, 
       0.006392772030771712, -0.00016578521485690023, -0.002290575138498207, 
       -0.00007140232456415735, 0.0007200430175623827}}, 
     {1.005, 2.15, 1.236417212932477, {1, 0., 9.589391901326305, 
       -4.566833203114029, 36.578051557489545, -5.808989413780002, 
       0.45287408816189667, -2.9031881076791985, 0.1419705374690745, 
       0.422119683927533}}, {1.005, 2.2, 0.9484667110798618, 
      {1, 0., 9.5597448516451, -4.572035481949894, 36.47701663139049, 
       -5.79099710896575, 0.45565978607782387, -2.8877105884290457, 
       0.13704779055800154, 0.4423052415782373}}, 
     {1.005, 2.25, 0.7630270892731552, {1, 7.891742786773083, 
       11.933344865417945, -5.8548265176155905, 44.219424162868435, 
       -8.210912927874658, 0.5973286571147726, -2.2911505667602303, 
       0.23434101169402713, 0.05548958226619974}}, 
     {1.005, 2.3, 0.6361285108781609, {1, 8.142631206639633, 
       11.987433409293683, -5.896258246380843, 44.404288431428334, 
       -8.275950085508109, 0.6034161641866035, -2.257503051320137, 
       0.2343096498039236, 0.054629500985690006}}, 
     {1.005, 2.35, 0.5439752219047693, {1, 8.438858767529108, 
       12.049564500541807, -5.944297421132931, 44.620764566625375, 
       -8.35201559164602, 0.6106020022502057, -2.2155073872911335, 
       0.23413559332705966, 0.053701406413063556}}, 
     {1.005, 2.4, 0.47420820016448884, {1, 8.724030582548554, 
       12.107965829016427, -5.989635520936434, 44.828200009902766, 
       -8.424657363334372, 0.6174915555834875, -2.172997364900606, 
       0.23387282578275198, 0.05275860877936597}}, 
     {1.005, 2.45, 0.41964628333922416, {1, 9.019897874352239, 
       12.167115512874327, -6.0357458651814495, 45.0424328002211, 
       -8.49942587239515, 0.6246107887939388, -2.126765404821333, 
       0.23350289795940096, 0.051730022696256144}}, 
     {1.005, 2.5, 0.37585710838839154, {1, 9.357355601477947, 
       12.232811150709173, -6.087199479835681, 45.28557529138894, 
       -8.58397151154749, 0.6326955587138414, -2.071424832230474, 
       0.23296161292687756, 0.05049499060391298}}, 
     {1.005, 2.55, 0.3399664382596743, {1, 9.718250873213593, 
       12.301010460551755, -6.140901331592257, 45.54420173188067, 
       -8.673535612861848, 0.6413008384113102, -2.009202609166601, 
       0.23224378781544167, 0.04910217253721045}}, 
     {1.005, 2.6, 0.3100325914449727, {1, 10.04988594416269, 
       12.361826168538377, -6.189055703474445, 45.780596105211885, 
       -8.755069565564051, 0.6491715062331208, -1.9492893773186637, 
       0.23145904053629748, 0.047757435442741136}}, 
     {1.005, 2.65, 0.28469906519004506, {1, 10.372405881688474, 
       12.41898042270713, -6.234797216731045, 46.00865960210142, 
       -8.833539161220482, 0.6568128683936069, -1.888323795594388, 
       0.23054638147536755, 0.04649226982548725}}, 
     {1.005, 2.7, 0.26298965588960427, {1, 10.788080914012168, 
       12.489677357002812, -6.29217472008878, 46.299744836562624, 
       -8.933446877511665, 0.6666486076986606, -1.8057857303984461, 
       0.2291435710043808, 0.044953062156386246}}, 
     {1.005, 2.75, 0.24418451944259212, {1, 11.19982788322995, 
       12.55699332913465, -6.3472850936940555, 46.586177709797546, 
       -9.031286139224664, 0.6763403391375282, -1.7200512835498605, 
       0.22756926477605566, 0.04334599558170497}}, 
     {1.005, 2.8, 0.22774169378112033, {1, 11.566448134056238, 
       12.614682341224878, -6.394925340131226, 46.83964140374086, 
       -9.117470204747981, 0.6849275392573794, -1.6404163858067147, 
       0.22601432188244397, 0.041846739366705785}}, 
     {1.005, 2.85, 0.21324513269316434, {1, 12.029274069997442, 
       12.684512448327286, -6.45316127214345, 47.15751614667034, 
       -9.225027853679078, 0.6957117135503628, -1.5354912069355662, 
       0.22384722749854338, 0.03986301914996551}}, 
     {1.005, 2.9, 0.20037247627063404, {1, 12.420471643445657, 
       12.740057762954773, -6.500604059958406, 47.42264558942164, 
       -9.314490394688873, 0.704821415115765, -1.4422365969643571, 
       0.22174255776407084, 0.03834633600389126}}, 
     {1.005, 2.95, 0.1888641839769794, {1, 13.093608523451715, 
       12.830439153915343, -6.579039004093382, 47.87487862200636, 
       -9.466254097536316, 0.720413213224503, -1.2742777218412364, 
       0.21775506938849834, 0.03566627359787647}}, 
     {1.005, 3., 0.17851698240878708, {1, 13.682834726050231, 
       12.903690667818324, -6.644011158158743, 48.26652606227635, 
       -9.596671098525757, 0.7339569668456288, -1.1187151104608795, 
       0.21386218142351254, 0.03316566794097731}}, 
     {1.01, 1.02, 0.19099387364176743, {1, 5.780066497049123, 
       5.730812964484641, -2.9385331165902686, 21.414285071795916, 
       -4.231261862478758, 0.3224990733571156, -0.5714570157147747, 
       0.09784733988967508, 0.016050418582470576}}, 
     {1.01, 1.05, 0.26612871323169396, {1, 4.9742346611444015, 
       5.611749011264624, -2.838811523172155, 20.848416731558338, 
       -4.044009561858168, 0.30356476476889116, -0.7617782543852417, 
       0.10202134294064151, 0.01931273805910516}}, 
     {1.01, 1.1, 0.3267659287666703, {1, 3.935462139930329, 
       5.4236773535374985, -2.689401141723602, 20.097219953797932, 
       -3.788616476661463, 0.27873292637693653, -0.9562893129385269, 
       0.1048517813264657, 0.023280656604791054}}, 
     {1.01, 1.15, 0.36514265145518743, {1, 3.229629034400867, 
       5.272566992764808, -2.573695556203502, 19.572445477586474, 
       -3.6056328866838547, 0.2615581068618756, -1.0540382325492312, 
       0.10506418391190084, 0.025750114910722773}}, 
     {1.01, 1.2, 0.3967904860363449, {1, 2.764074386792865, 5.16256773485546, 
       -2.490577327473954, 19.22128474829699, -3.4807320649285907, 
       0.2500271265526096, -1.1025816361180152, 0.10447921741091709, 
       0.02700989138228387}}, {1.01, 1.25, 0.4268222674988448, 
      {1, 1.723384079717031, 4.867299698467538, -2.306629408131139, 
       18.312582729104843, -3.1795587899834254, 0.22788349575889436, 
       -1.1791514529044043, 0.09693214298712041, 0.04991972069083882}}, 
     {1.01, 1.3, 0.4568231592559618, {1, -11.007011201685682, 
       1.3828116351481692, -0.08239156585904009, 7.117815514220021, 
       0.5369047851905568, -0.04799984702003478, -2.2133067820265673, 
       0.0033737073359198203, 0.40041386500622006}}, 
     {1.01, 1.35, 0.48877719357464994, {1, -11.327313546098233, 
       1.2054829818460455, -0.05772315560668585, 6.5656345747314635, 
       0.6605307381461129, -0.04498711278954539, -2.222771469840928, 
       -0.010174750803036923, 0.44935973178900473}}, 
     {1.01, 1.4, 0.5247516351903295, {1, -11.468219164441589, 
       1.1399239587666492, -0.04923158386040851, 6.317213081723665, 
       0.7180952542694538, -0.04404184148854964, -2.2353375916497975, 
       -0.01642493982592611, 0.4780123079569084}}, 
     {1.01, 1.45, 0.5662115886939069, {1, -11.653853105942488, 
       1.0463642259253183, -0.03864721669791096, 5.968775823242539, 
       0.7977535009928145, -0.04222421934033131, -2.247521560856694, 
       -0.025693165994921087, 0.519598517169804}}, 
     {1.01, 1.5, 0.6149529653404755, {1, -11.847154066491104, 
       0.9324912784428253, -0.027495841370151933, 5.574004808062032, 
       0.8857562606216831, -0.039288166528570645, -2.2496080543093666, 
       -0.03690445417086074, 0.5663687044012049}}, 
     {1.01, 1.55, 0.6733284882476425, {1, -11.940585830580423, 
       0.8759336249489733, -0.02238045954360538, 5.373188959069413, 
       0.930635089417234, -0.03770036779280171, -2.2493089616201667, 
       -0.04284475269033782, 0.5917278005153556}}, 
     {1.01, 1.6, 0.7445922971504082, {1, -12.085734012751663, 
       0.7806472427260072, -0.014882167243905568, 5.04002282396821, 
       1.0042483826713786, -0.03466652773165394, -2.2441217628264667, 
       -0.053119091050001545, 0.634925834353794}}, 
     {1.01, 1.65, 0.8334224826819797, {1, -12.218129979798757, 
       0.6848432945642636, -0.008279556456708775, 4.711734008595521, 
       1.07600768791493, -0.031260199504029605, -2.2333569020334543, 
       -0.06371376015851693, 0.6786530412048589}}, 
     {1.01, 1.7, 0.946745502624687, {1, -12.289072916726937, 
       0.6359589880386947, -0.00506933223107243, 4.527130477429905, 
       1.117478980212804, -0.029479849351798468, -2.228151711225764, 
       -0.06989902905978415, 0.7063075747087159}}, 
     {1.01, 1.75, 1.0950871474045947, {1, -12.377451601862512, 
       0.5613005360100922, -0.0010932451792914943, 4.27744663272154, 
       1.1711643592609877, -0.026413031523642775, -2.2138061740132873, 
       -0.07849753230124801, 0.7410628716655289}}, 
     {1.01, 1.8, 1.294520682114618, {1, -12.436895104936172, 
       0.508062838350798, 0.0016559505306491314, 4.101698929764216, 
       1.2088247826865974, -0.02415364644578818, -2.201907140549822, 
       -0.08468298211749627, 0.7658011407909644}}, 
     {1.01, 1.85, 1.5622407903887259, {1, -10.070819154663063, 
       0.45435955690618435, 0.0016585275742575837, 3.257114118308374, 
       0.992158963941171, -0.021904609357825296, -1.7899406725593583, 
       -0.06925722441974871, 0.6385333656958557}}, 
     {1.01, 1.9, 1.5867590406548884, {1, -0.24563537732873933, 
       0.04460699698852839, 0.0009986603939700646, -0.01738515631092556, 
       0.006516166958976352, -0.00017541326153661923, -0.0023072529603069165, 
       -0.00007717078855301589, 0.0007694279566728457}}, 
     {1.01, 1.95, 1.5430416621822998, {1, -0.2603354039855374, 
       0.046185546040173706, 0.004085458539291525, -0.024583286005224445, 
       0.010652540955375137, -0.0009774077449352127, -0.006502098393228942, 
       0.00020390468746201752, 0.0013290628630373447}}, 
     {1.01, 2., 1.503057562251828, {1, -0.26314049321391997, 
       0.04570701223581978, 0.0048343007093018305, -0.02816656148198649, 
       0.011835602489035783, -0.001112345986981824, -0.006844450092447387, 
       0.00019290112476897796, 0.001604796063843797}}, 
     {1.01, 2.05, 1.4663769634108903, {1, -0.2621273214506987, 
       0.04571927043766937, 0.00459804276062102, -0.02731442020539681, 
       0.011466690971283345, -0.0010617132999395699, -0.006666646001375986, 
       0.00019077306754604768, 0.0015013640163939698}}, 
     {1.01, 2.1, 1.4325919950110693, {1, -0.24632315593467413, 
       0.044550591115941035, 0.0011452341650551757, -0.01811530541738407, 
       0.006783823698881593, -0.00020448976858019458, -0.002419434353729396, 
       -0.00008183510479825362, 0.0008590399486073624}}, 
     {1.01, 2.15, 1.4013336997700827, {1, -0.24516022309239197, 
       0.044647881431533684, 0.0008989141225462187, -0.016864854249599853, 
       0.006330079615844168, -0.00015591377253810465, -0.0022264354735202123, 
       -0.00007342136447499036, 0.0007064318365528857}}, 
     {1.01, 2.2, 1.3037172947423965, {1, 1.8431937518528108, 
       3.0137451262131467, -1.4693255092702509, 11.055205177968311, 
       -2.055156511437683, 0.1498602675020055, -0.5678525970533989, 
       0.05871743930632767, 0.013859393218923936}}, 
     {1.01, 2.25, 1.088362056634009, {1, 3.4700492584295035, 
       5.326093534645412, -2.6144551317745393, 19.752183011686128, 
       -3.6687905365877924, 0.26744787336751896, -1.0239037249168332, 
       0.1051351848528546, 0.02498823232471903}}, 
     {1.01, 2.3, 0.9225826159819785, {1, 3.606762260044029, 
       5.355574203142799, -2.637003014586965, 19.853934892197977, 
       -3.7043183086814784, 0.2707782647522566, -1.0052938745465283, 
       0.10510899457403251, 0.024516811007943676}}, 
     {1.01, 2.35, 0.7971333493140531, {1, 3.7571167376610126, 
       5.387213656539714, -2.6612855140859892, 19.965467957496795, 
       -3.7430750170847857, 0.27442560540724303, -0.983620942258598, 
       0.10502572613203186, 0.023967108005132}}, 
     {1.01, 2.4, 0.6996236403969911, {1, 3.904019852421983, 
       5.417347575681525, -2.684497726125055, 20.074070700577426, 
       -3.7806274325613223, 0.2779739291564383, -0.9612448909514928, 
       0.10489015437006151, 0.023398924422670074}}, 
     {1.01, 2.45, 0.6220020835419746, {1, 4.0509607289875476, 
       5.446464359595405, -2.7072185526384094, 20.181731887555436, 
       -3.817775183327296, 0.28152672532601314, -0.937514897081477, 
       0.1046705345152637, 0.02289161967524073}}, 
     {1.01, 2.5, 0.5589271678790436, {1, 4.206213358245272, 5.4763484949609, 
       -2.730684468910999, 20.294959370532155, -3.856668922936537, 
       0.28526841266362374, -0.9111379212588404, 0.10437450657958933, 
       0.02234285584184565}}, {1.01, 2.55, 0.5067609713744379, 
      {1, 4.376638031108094, 5.508181369146165, -2.7558129971726704, 
       20.41876613226862, -3.8989711873270045, 0.28935788201457574, 
       -0.8806978178658722, 0.10398130515725486, 0.021706831896718952}}, 
     {1.01, 2.6, 0.46295900531972833, {1, 4.563393466232415, 
       5.54192087344498, -2.7826012671647162, 20.553871190126262, 
       -3.944862418943542, 0.29381740647312554, -0.8455837589795443, 
       0.10347003470537383, 0.02097017960544385}}, 
     {1.01, 2.65, 0.42569675768116877, {1, 4.714270210677395, 
       5.568342052704276, -2.8036748418429696, 20.662630161020573, 
       -3.981587585769206, 0.2974014771211076, -0.8159000349440182, 
       0.10299796793275824, 0.020345691256339803}}, 
     {1.01, 2.7, 0.3936360354316557, {1, 4.901761336986675, 5.59994984716031, 
       -2.8291647017828496, 20.79689986503301, -4.026728706690464, 
       0.30184579465573297, -0.7772660814667686, 0.10231806371754595, 
       0.01958490097774974}}, {1.01, 2.75, 0.3657758326237069, 
      {1, 5.159207240835791, 5.641062716392502, -2.8629196750066828, 
       20.97948426296287, -4.087791840469287, 0.3079382133558904, 
       -0.7210328646383524, 0.1012073079541043, 0.018594036559410426}}, 
     {1.01, 2.8, 0.34135157910427694, {1, 5.27869752561554, 5.65939185832513, 
       -2.878104246741727, 21.06383550861171, -4.115829613191682, 
       0.31075291417379514, -0.6937901132766209, 0.10063846128596045, 
       0.018111524270886085}}, {1.01, 2.85, 0.3197709211171925, 
      {1, 5.57028843466424, 5.702141717251842, -2.913891325845239, 
       21.26864415705546, -4.1834512187423964, 0.3175873862160451, 
       -0.6243066232486939, 0.0991102303708454, 0.016874622645676046}}, 
     {1.01, 2.9, 0.30057162673941973, {1, 5.780066497024831, 
       5.7308129644806725, -2.9385331165871733, 21.414285071776877, 
       -4.231261862472691, 0.32249907335652866, -0.571457015720876, 
       0.09784733988981202, 0.016050418582584953}}, 
     {1.01, 2.95, 0.28338287465546275, {1, 6.067985013933554, 
       5.7677029969826, -2.970876784932156, 21.612625118084537, 
       -4.2958894973396005, 0.32921108821369005, -0.495316382897483, 
       0.0959329306754006, 0.014900713035041655}}, 
     {1.01, 3., 0.26790990764707706, {1, 6.1050442150933195, 
       5.772253644117745, -2.9749146740878762, 21.63804735360214, 
       -4.304128236615154, 0.33007179189375263, -0.4852178818082047, 
       0.09567242981339785, 0.014747581292781382}}, 
     {1.02, 1.02, 0.2563364770786136, {1, 2.9186757904080833, 
       3.2023019716058583, -1.635663802821344, 12.0123533953215, 
       -2.339145530676397, 0.17722978943254428, -0.4176929982486329, 
       0.05842670849370907, 0.010762265866550534}}, 
     {1.02, 1.05, 0.35550405429027104, {1, 2.4831442267028367, 
       3.1307828652727006, -1.5769358529749773, 11.705308215462061, 
       -2.2350634102715983, 0.16691205841520554, -0.507819417100006, 
       0.06003709966747059, 0.012541951064411302}}, 
     {1.02, 1.1, 0.4344878076663574, {1, 1.986714917162943, 
       3.0284010877584984, -1.5013477723852051, 11.339740127980683, 
       -2.1100413457337144, 0.15528266671795324, -0.5856518603694351, 
       0.06052445137597186, 0.014300367779891696}}, 
     {1.02, 1.15, 0.4840731108871337, {1, 1.646413353695571, 
       2.951550125250501, -1.442302331763833, 11.085633130605634, 
       -2.0198290927615337, 0.14685392358623137, -0.6254346573676881, 
       0.06028026031551642, 0.015364984808118215}}, 
     {1.02, 1.2, 0.524840391629518, {1, 1.3678716546513618, 
       2.8798095696108694, -1.391040447232191, 10.864641906500324, 
       -1.94224754045954, 0.14015221557444396, -0.6483426142812129, 
       0.059254809185954715, 0.017640247117394613}}, 
     {1.02, 1.25, 0.5622291122996952, {1, -6.270934201893771, 
       0.7851602694820646, -0.04867468623733001, 4.1420712289065795, 
       0.2912029338316148, -0.026684823471297133, -1.2552815915131899, 
       0.0030173059286746104, 0.2229725070070723}}, 
     {1.02, 1.3, 0.5995381872707037, {1, -6.411839123472652, 
       0.7279554287045177, -0.03978408055770671, 3.9147308784336823, 
       0.3447601440946685, -0.026381868492479834, -1.2725332348781655, 
       -0.002114699038616776, 0.24791149040232205}}, 
     {1.02, 1.35, 0.6401743270683172, {1, -6.512433535055322, 
       0.6834938444758722, -0.03352525861166642, 3.7414793687463894, 
       0.3851247952009607, -0.025908901726952954, -1.2823220127501607, 
       -0.006313131480623294, 0.2677515735721549}}, 
     {1.02, 1.4, 0.6858245632469184, {1, -6.635163314214242, 
       0.5945322992336313, -0.02389289070361289, 3.495311995731547, 
       0.43657259316549313, -0.023526057406491555, -1.2734484054002262, 
       -0.01297362972878357, 0.28788046668495926}}, 
     {1.02, 1.45, 0.7383322484226398, {1, -6.71704839781343, 
       0.5495792384327549, -0.019240416623894193, 3.332100229875812, 
       0.47314271071152547, -0.022511266547528656, -1.2761451304679472, 
       -0.01743381846605326, 0.30735694467918023}}, 
     {1.02, 1.5, 0.799889388233056, {1, -6.788245681593241, 
       0.5072120747078405, -0.015455849482994725, 3.180557650605161, 
       0.5066411540349385, -0.02137564727275829, -1.2765159194873301, 
       -0.021766941166169458, 0.3259671301426157}}, 
     {1.02, 1.55, 0.8733732732724506, {1, -6.873747699406839, 
       0.45159940000142895, -0.01097133926018852, 2.9856825872332364, 
       0.5492816883898008, -0.01968898670703075, -1.2737300512599912, 
       -0.02759692616751966, 0.35049852027857853}}, 
     {1.02, 1.6, 0.9627202818919297, {1, -6.913298733668516, 
       0.4237695455337901, -0.008968091506725433, 2.8896665907169647, 
       0.5700845602881764, -0.018759237988551444, -1.2710583802465134, 
       -0.030576459866898175, 0.3628494937176685}}, 
     {1.02, 1.65, 1.0735431471830987, {1, -6.982608800245662, 
       0.3710898293584684, -0.005588369124631914, 2.7105028705008487, 
       0.6085431571393451, -0.016852316977344368, -1.2638056566119544, 
       -0.036322941436976626, 0.38635649006171535}}, 
     {1.02, 1.7, 1.214115865746183, {1, -7.030874931301281, 
       0.3311271503504559, -0.0032721105433537027, 2.5768290142507824, 
       0.6369943391658055, -0.015301406935915085, -1.2565120273290953, 
       -0.04075790631820496, 0.40423393050908446}}, 
     {1.02, 1.75, 1.3969443085475783, {1, -7.070598097852565, 
       0.29552161368397467, -0.0015163365657247954, 2.459050097131081, 
       0.6618093231516741, -0.013824136315344184, -1.2487960956978976, 
       -0.044778344431228315, 0.4202856121550085}}, 
     {1.02, 1.8, 1.632214309333745, {1, -5.031600435457327, 
       0.235856133764708, 0.00011975095287749171, 1.665028898210092, 
       0.47790746946913437, -0.011185089420120609, -0.8788343152917918, 
       -0.03214214795416711, 0.3051900133108252}}, 
     {1.02, 1.85, 1.6611688129111226, {1, -0.2443185316680916, 
       0.044737234801734006, 0.0009461766627309267, -0.016849965319333027, 
       0.0063864103726442335, -0.00016857343081088692, 
       -0.0022675353076190463, -0.00006835742277531249, 
       0.0007123393122795232}}, {1.02, 1.9, 1.6113719049138011, 
      {1, -0.25699550537939936, 0.04607167175508635, 0.003734797620000322, 
       -0.023501800182210278, 0.010030200593161025, -0.0008753173545644114, 
       -0.005877858144802228, 0.00018027083541737586, 
       0.0011327817817486123}}, {1.02, 1.95, 1.5660650662243163, 
      {1, -0.26077362101999313, 0.04608927813001134, 0.004607128900578128, 
       -0.026631921823090154, 0.011380903839395684, -0.0010655762537047785, 
       -0.006607456319453429, 0.00019460477323948033, 
       0.0014924966022380546}}, {1.02, 2., 1.52472315634724, 
      {1, -0.2623718584466894, 0.046108172255873416, 0.004991195109312148, 
       -0.02792344343571693, 0.011966278205188443, -0.0011481396347886616, 
       -0.006884506214281353, 0.00019856089638390582, 
       0.0016589365725487065}}, {1.02, 2.05, 1.4868516451341292, 
      {1, -0.2620961660996549, 0.04610422065112346, 0.004924089388557846, 
       -0.027701665958338353, 0.011864525040858357, -0.0011337552868201798, 
       -0.006838044043785872, 0.0001979508705907688, 0.0016295772861241414}}, 
     {1.02, 2.1, 1.4520253992870928, {1, -0.2602006506081436, 
       0.04608343991277263, 0.004471561622677032, -0.02616550877078893, 
       0.01117335940839464, -0.001036210868765913, -0.0065029266975441735, 
       0.0001927733003645032, 0.0014352370585766611}}, 
     {1.02, 2.15, 1.4198785491311599, {1, -0.24918421356680387, 
       0.04497258032834332, 0.002037591056337273, -0.020191097222872628, 
       0.007916386333185478, -0.00042730211471017756, -0.0035027750926844682, 
       0., 0.000954912563128742}}, {1.02, 2.2, 1.3900577479325122, 
      {1, -0.244365562249292, 0.04465075529053939, 0.000954816453917569, 
       -0.017140846286304256, 0.006446032507385728, -0.00016521903972185927, 
       -0.0022275393917764673, -0.00007876897265984157, 
       0.0007530996326522601}}, {1.02, 2.25, 1.3565879107987058, 
      {1, 0.20531439367804427, 0.525838272410906, -0.24675322443435355, 
       1.790729465380844, -0.34440457871658225, 0.02611390508650881, 
       -0.06801407634589052, 0.008890725300792457, 0.0017208118046902374}}, 
     {1.02, 2.3, 1.2642617445549698, {1, 0.8534790043984444, 
       1.5135189656893426, -0.7369073797761716, 5.517357100597195, 
       -1.0285291579391183, 0.07559251785526741, -0.2788166505362245, 
       0.029359866650544113, 0.0068397510415829175}}, 
     {1.02, 2.35, 1.0957185881301652, {1, 2.061835799672444, 
       3.0490943569837725, -1.512562137472042, 11.399471608061543, 
       -2.1291714627101905, 0.15674562179232293, -0.5770787783044234, 
       0.060696367843289294, 0.014144638467763756}}, 
     {1.02, 2.4, 0.958359967258977, {1, 2.1224406426967874, 
       3.061585318875694, -1.5222936330844417, 11.443919914153598, 
       -2.1447110623653343, 0.15822223994325038, -0.5682059283744414, 
       0.06065276636457473, 0.01393653238868392}}, 
     {1.02, 2.45, 0.8496275185550322, {1, 2.192856091088769, 
       3.075786606766041, -1.533398387294167, 11.49538150897853, 
       -2.1626367677541247, 0.15993144011212668, -0.5574332821261762, 
       0.06058077991008947, 0.013683277590595498}}, 
     {1.02, 2.5, 0.7616938227888026, {1, 2.264652383780499, 
       3.089925568806414, -1.5444999665294379, 11.547653340164722, 
       -2.180772485719626, 0.16166710459497646, -0.5459426034686472, 
       0.06048406221806492, 0.013412524719998082}}, 
     {1.02, 2.55, 0.6892656845111632, {1, 2.3388663408391515, 
       3.104183102599522, -1.5557435951767566, 11.60147668147985, 
       -2.1993704483733167, 0.163453816480344, -0.5335333295045126, 
       0.06035962332850788, 0.013119507599973414}}, 
     {1.02, 2.6, 0.6286651869929084, {1, 2.426956654485258, 
       3.120639957345581, -1.5687871005194123, 11.66509149256112, 
       -2.221252110411497, 0.16556494915474987, -0.5181100918852511, 
       0.06017999619688082, 0.012754548752091964}}, 
     {1.02, 2.65, 0.5772719384435469, {1, 2.5023856467704695, 
       3.1341969065070927, -1.5796958718871634, 11.719024908687087, 
       -2.239768595382396, 0.1673732199208034, -0.5042170448678123, 
       0.059983540693954535, 0.012471492911698771}}, 
     {1.02, 2.7, 0.5331727988570671, {1, 2.595212511582019, 
       3.1503287653801593, -1.592794479918389, 11.78499356600736, 
       -2.2623274139356346, 0.16959139245931037, -0.4863381556634532, 
       0.05970178592237429, 0.01212076095768259}}, 
     {1.02, 2.75, 0.4949426666483431, {1, 2.6874614583145706, 
       3.165820506824938, -1.6054569770522997, 11.850232841516396, 
       -2.28451720120541, 0.1717839764648705, -0.46776091786662316, 
       0.05938443692933181, 0.011754836787287873}}, 
     {1.02, 2.8, 0.46150083249688595, {1, 2.7668116398526745, 
       3.178722540971643, -1.6160680111971533, 11.90610224934642, 
       -2.303423573499963, 0.1736603869843731, -0.4511421261805723, 
       0.059082120535513726, 0.011426403599281237}}, 
     {1.02, 2.85, 0.4320124337580168, {1, 2.863516880525684, 
       3.193905886565012, -1.6286540124786777, 11.973863621783853, 
       -2.3262407083136063, 0.1759366283189041, -0.43009052338316794, 
       0.05867637465009629, 0.01100886491189978}}, 
     {1.02, 2.9, 0.4058242942948839, {1, 2.9891645397650173, 
       3.2125973734801367, -1.644441044960303, 12.061029780086688, 
       -2.3554603783811574, 0.1788868955613992, -0.40133081568480367, 
       0.05807115927312245, 0.010486432120250086}}, 
     {1.02, 2.95, 0.3824197014907473, {1, 3.075786745489225, 
       3.224806330209798, -1.6549551950546486, 12.12055009172736, 
       -2.3753260001904346, 0.1809161393600949, -0.3805840371622487, 
       0.05760290629268886, 0.010139504365472316}}, 
     {1.02, 3., 0.3613795919049208, {1, 3.1823250938317402, 
       3.239177549803712, -1.6674791579621842, 12.193352047588116, 
       -2.3994916929874934, 0.18340000197774473, -0.3541213960365868, 
       0.05698215655842824, 0.009694908404624768}}, 
     {1.03, 1.02, 0.31207643059622114, {1, 1.9034110899109355, 
       2.1897281502350365, -1.1230747713295628, 8.281997356452148, 
       -1.6023332833402788, 0.12177327742010188, -0.31597406392187466, 
       0.04130841418681652, 0.008009569512847975}}, 
     {1.03, 1.05, 0.43085245236125064, {1, 1.611825140392869, 
       2.1395172892778125, -1.0820970831350973, 8.074858448668135, 
       -1.5315587852671757, 0.11480520929062614, -0.37237132369137943, 
       0.042184882250698955, 0.009186993269618346}}, 
     {1.03, 1.1, 0.5242574693351364, {1, 1.2728132573378008, 
       2.070331057096827, -1.0275713077780106, 7.82673548895397, 
       -1.4445800362330703, 0.10649363471230155, -0.42213589074359115, 
       0.04242568543902304, 0.010388951285972718}}, 
     {1.03, 1.15, 0.582421511811281, {1, 1.0496890978343767, 
       2.018139977344824, -0.9874139236086305, 7.659269674627273, 
       -1.3844925987359853, 0.10088647739578052, -0.44510712843947975, 
       0.04211697743221729, 0.011014133731601955}}, 
     {1.03, 1.2, 0.6296106258514397, {1, -4.304308197143003, 
       0.5707073141726141, -0.03918000036412888, 2.986433864407621, 
       0.17921053032079867, -0.01874734970080018, -0.8719430468941443, 
       0.0044474010054106295, 0.14929821432165713}}, 
     {1.03, 1.25, 0.6712784453210346, {1, -4.379214092275672, 
       0.5255605237645071, -0.032276583743317086, 2.8583744829824536, 
       0.20724907101087725, -0.018019611492365573, -0.8711576041550546, 
       0.0014176662521150044, 0.15834456395579546}}, 
     {1.03, 1.3, 0.7144484443033199, {1, -4.473211035569092, 
       0.48379594401245385, -0.026196880678068427, 2.699850913282671, 
       0.2437132524377387, -0.017645109962650694, -0.8802585712190182, 
       -0.002224460089977097, 0.1751447388170469}}, 
     {1.03, 1.35, 0.7614026334963143, {1, -4.52678544624029, 
       0.4590229114119382, -0.022901678738265093, 2.6043521368006144, 
       0.2655752531773235, -0.017338443298123493, -0.8847455489802946, 
       -0.004544710193552947, 0.1859604105912705}}, 
     {1.03, 1.4, 0.8140845659475877, {1, -4.591731932760065, 
       0.42654029996480863, -0.01910797215330703, 2.4811526859209643, 
       0.29338606874688905, -0.01677917261193092, -0.8887051097262992, 
       -0.007700468465195087, 0.20036486102585338}}, 
     {1.03, 1.45, 0.874553198554994, {1, -4.667149708457598, 
       0.363415595149524, -0.01312063482593666, 2.31369130523025, 
       0.32702410060077586, -0.01485285339715341, -0.8784525600085665, 
       -0.012402771738413752, 0.2135984142132104}}, 
     {1.03, 1.5, 0.9452671405524166, {1, -4.715783993503124, 
       0.33304673715874, -0.010570772560326739, 2.2061403801431148, 
       0.35036800511218796, -0.014009233449017488, -0.877806245450722, 
       -0.015466416062993314, 0.22659891308929964}}, 
     {1.03, 1.55, 1.0294334458931318, {1, -4.769815713230976, 
       0.2961332854906699, -0.007785010861985052, 2.0779996402857375, 
       0.3778903546071717, -0.012858892043960832, -0.8749483086639605, 
       -0.019279768274474713, 0.24246319168384214}}, 
     {1.03, 1.6, 1.1314075232808578, {1, -4.799942115802277, 
       0.2738395034391839, -0.006261592236312696, 2.0018708429957863, 
       0.3940927815494558, -0.0121019730973031, -0.8722060610571185, 
       -0.02162734294195227, 0.2520782111953717}}, 
     {1.03, 1.65, 1.2573616177299094, {1, -4.84018045680791, 
       0.24143408059914573, -0.004391989323662609, 1.8926193971895824, 
       0.4170625792214081, -0.010897653098573233, -0.8669238468153702, 
       -0.025113531660255525, 0.26618830871535326}}, 
     {1.03, 1.7, 1.416350020419944, {1, -4.878762597200047, 
       0.20754693863921686, -0.0026116924596098785, 1.7802829608988742, 
       0.4404919459042527, -0.009557821253520745, -0.8599254199227451, 
       -0.028816983908829356, 0.28095681125343724}}, 
     {1.03, 1.75, 1.6220468422093635, {1, -4.909813272042324, 
       0.17749854590390676, -0.0012604225798805674, 1.6821776542131037, 
       0.46074092806640765, -0.00828776607952528, -0.8524703357877363, 
       -0.032159460152765086, 0.29411430615730216}}, 
     {1.03, 1.8, 1.7391259442142142, {1, 0.013821718835288384, 
       0.3601235059951631, -0.1607548315631421, 1.1761751452121034, 
       -0.2197460525486531, 0.01653478168952553, -0.05693766605568741, 
       0.006230140722571741, 0.0014003746927447286}}, 
     {1.03, 1.85, 1.6882939265406447, {1, -0.24396622551280328, 
       0.044622225591489234, 0.001136267021227273, -0.017821787368941105, 
       0.0066999641411038995, -0.00020090284098436842, 
       -0.0023269296518553992, -0.00007317535750622306, 
       0.0007831733163313075}}, {1.03, 1.9, 1.636568101577172, 
      {1, -0.25726482125897643, 0.0460164540784428, 0.004022329180355421, 
       -0.02470203537255603, 0.010507820038418077, -0.0009377153200485277, 
       -0.00603319966753643, 0.00018438123157324014, 0.001253452532741573}}, 
     {1.03, 1.95, 1.5896197277514064, {1, -0.26007928048690243, 
       0.04600343203071026, 0.004675804213822541, -0.027056738770467787, 
       0.011522722468583423, -0.0010793017043452182, -0.0065305843932496055, 
       0.00019328073474365388, 0.0015292166655938226}}, 
     {1.03, 2., 1.5468487345191266, {1, -0.262116044071299, 
       0.045440818320418554, 0.005307416164470992, -0.030310792820189673, 
       0.012503355050125987, -0.0011799974863078578, -0.006644681254789595, 
       0.00017326287026080858, 0.0017524497283505336}}, 
     {1.03, 2.05, 1.5077338110752154, {1, -0.2622985799196769, 
       0.0454354372405904, 0.005353986016993244, -0.030478264138784673, 
       0.012574657811567233, -0.0011895043532618797, -0.006669228064509908, 
       0.0001731601113952463, 0.0017732693026416115}}, 
     {1.03, 2.1, 1.4718218917567727, {1, -0.26088685327680067, 
       0.04547476672381136, 0.0049986358451694244, -0.02919348928932789, 
       0.012030211262152453, -0.0011164277894766081, -0.006468467772618033, 
       0.00017291972532764262, 0.0016178415272493113}}, 
     {1.03, 2.15, 1.4387157549162473, {1, -0.25855617818197557, 
       0.04600467597125884, 0.004316528186525248, -0.025787301561305077, 
       0.010968401233394877, -0.0010016825939550777, -0.006267941315512058, 
       0.00018882651068437119, 0.0013761008184381273}}, 
     {1.03, 2.2, 1.40807819701216, {1, -0.2441995307447754, 
       0.04458052190610073, 0.0012222583304938273, -0.018327479341184463, 
       0.006845764915631395, -0.00021772649232249336, -0.002354795344663488, 
       -0.00007554296435817744, 0.0008315832590186948}}, 
     {1.03, 2.25, 1.3795973430762343, {1, -0.24332571431418704, 
       0.04462400149553882, 0.0010353859649076444, -0.017506313784591925, 
       0.006531046922764786, -0.0001784821622568929, -0.0021967723417490545, 
       -0.00007565146104386565, 0.0007443775949028659}}, 
     {1.03, 2.3, 1.3530173047190857, {1, -0.22356928634357082, 
       0.0618230074374443, -0.007878302404286032, 0.04703954199001945, 
       -0.006698026106079143, 0.0007546408191308278, -0.004276467225151094, 
       0.0003446720223500161, 0.0001831125139213572}}, 
     {1.03, 2.35, 1.2963426378245384, {1, 0.48337442783920304, 
       0.8775026417064552, -0.4286122500290879, 3.1508892683725622, 
       -0.5982303185030803, 0.044881808581354786, -0.13912105944166756, 
       0.016280187777658377, 0.0034501226530502015}}, 
     {1.03, 2.4, 1.1934440782713278, {1, 1.4491716765673661, 
       2.1109747544485837, -1.0561558990334128, 7.959583394153483, 
       -1.4902683557722476, 0.11059645475459048, -0.3996117948357762, 
       0.04254216157955151, 0.009818579295121177}}, 
     {1.03, 2.45, 1.0546703906051424, {1, 1.4854888572037435, 
       2.1182715191624815, -1.0619194331410373, 7.986040504361048, 
       -1.499523806874882, 0.11148463225611746, -0.3941081939550727, 
       0.04250602533770252, 0.009697358921127533}}, 
     {1.03, 2.5, 0.9430469150106751, {1, 1.5260296258113972, 
       2.1262597516355926, -1.0682516685761465, 8.015482312086416, 
       -1.5097895782253539, 0.11247275859480042, -0.38773291196551685, 
       0.04245488766624672, 0.009556525910106368}}, 
     {1.03, 2.55, 0.8515244392087082, {1, 1.5718418734195232, 
       2.135089257695374, -1.0752796410471286, 8.048636572354846, 
       -1.5213071898792778, 0.11358516865827398, -0.3802376174684411, 
       0.04238353178973473, 0.009390450850282457}}, 
     {1.03, 2.6, 0.7752441609170806, {1, 1.6174937254526158, 
       2.1436815593556284, -1.082149640508575, 8.081553716173556, 
       -1.5326977420917558, 0.1146892939787873, -0.37246446074053025, 
       0.042298247855775004, 0.009217716530746595}}, 
     {1.03, 2.65, 0.7107670187915504, {1, 1.6721028797594666, 
       2.1536919541315833, -1.0901944670647725, 8.120772374318472, 
       -1.5462106295590916, 0.1160043597298986, -0.3627713726374273, 
       0.04217782564803636, 0.009001690770418298}}, 
     {1.03, 2.7, 0.6555997900114162, {1, 1.7277398012146556, 
       2.1635935747242288, -1.098198577763763, 8.160554781254122, 
       -1.5598528891197498, 0.11733785148133123, -0.3524577767069306, 
       0.04203471298531015, 0.008771168650692777}}, 
     {1.03, 2.75, 0.6078953752391527, {1, 1.7801114214835132, 
       2.1726424319921933, -1.1055573147249342, 8.19784299746665, 
       -1.5725802803091942, 0.1185873005563148, -0.3423490376875295, 
       0.04188133018864126, 0.008544641230279966}}, 
     {1.03, 2.8, 0.5662599146401236, {1, 1.8440693407949502, 
       2.1832391271391454, -1.1143126227362892, 8.242952294347532, 
       -1.5879348141712952, 0.12011179059776038, -0.32941155260659605, 
       0.041658708676874046, 0.008286557926087974}}, 
     {1.03, 2.85, 0.529621172704018, {1, 1.900621022943293, 
       2.1922433039044065, -1.121842480003927, 8.282547282794319, 
       -1.6013553657497832, 0.12145527514097537, -0.31746310562771457, 
       0.04143457883402568, 0.008062948629617997}}, 
     {1.03, 2.9, 0.49714154293474794, {1, 1.971294465653354, 
       2.203074993688809, -1.1309770766370781, 8.331779551796252, 
       -1.617946865471193, 0.12312484926685746, -0.30190521147180543, 
       0.04112522888787174, 0.007770554223053018}}, 
     {1.03, 2.95, 0.46816026194734794, {1, 2.063869565515215, 
       2.2165481641487133, -1.1424859675503294, 8.395833857612883, 
       -1.639379562113958, 0.12529738891203554, -0.28047885454477867, 
       0.0406704656736755, 0.007365710979399611}}, 
     {1.03, 3., 0.4421446896765381, {1, 2.1267100498198914, 
       2.2252126350860553, -1.1500049244009223, 8.43898653694784, 
       -1.6537267710871317, 0.12676424614590978, -0.26524723675398826, 
       0.04032756577141581, 0.007083607565043281}}, 
     {1.04, 1.02, 0.3633254478826896, {1, 1.386347661409289, 
       1.644047983794183, -0.8466281979681004, 6.268295786467554, 
       -1.2075714920657565, 0.0920989459465278, -0.2521039964826179, 
       0.03183126536558339, 0.0063622695541118495}}, 
     {1.04, 1.05, 0.4994044736964683, {1, 1.175924689273497, 
       1.6070345983025374, -0.8162725209464864, 6.117532891035244, 
       -1.1559328345454822, 0.08701012544760836, -0.29135512181701173, 
       0.032392989534288055, 0.007200510761712673}}, 
     {1.04, 1.1, 0.6050886621264244, {1, 0.915932706539821, 
       1.5527683647857706, -0.7734480202804275, 5.925885730312085, 
       -1.0885018867443401, 0.08056537920642831, -0.32751778839816903, 
       0.032476484465502255, 0.008084988744032809}}, 
     {1.04, 1.15, 0.6703617743488305, {1, 0.7475860732097515, 
       1.5123076296815638, -0.7423700818192505, 5.7984599200588685, 
       -1.0425571408770022, 0.07629018036279883, -0.3431935897739142, 
       0.03214862540078578, 0.008567510528312932}}, 
     {1.04, 1.2, 0.7214395148951644, {1, -3.2298026136735243, 
       0.4354739215195962, -0.03162597911993116, 2.3246599729406694, 
       0.12156032972463773, -0.013759809464336735, -0.652909110094709, 
       0.004406601944890716, 0.10763988173862013}}, 
     {1.04, 1.25, 0.7676968157311476, {1, -3.3211883002745703, 
       0.38760917719217813, -0.024049977485974202, 2.171493925159243, 
       0.1556836398553865, -0.013237574472448214, -0.656850067600509, 
       0.0010026902276530011, 0.12007870208999466}}, 
     {1.04, 1.3, 0.8155425598635229, {1, -3.386251294337813, 
       0.3591815007929293, -0.019981835076535465, 2.0594553986609117, 
       0.18124107047419696, -0.013013150387442766, -0.6634696031319157, 
       -0.001525717740316835, 0.1321629121176769}}, 
     {1.04, 1.35, 0.8674946238736339, {1, -3.4178804992545286, 
       0.34281928234836917, -0.01792627596935821, 2.000634993948545, 
       0.19427988669192356, -0.012759256838479041, -0.6651196327785478, 
       -0.002952226885796928, 0.13830789575834718}}, 
     {1.04, 1.4, 0.9256932723333613, {1, -3.472063238077478, 
       0.31504392105453044, -0.014686391219252757, 1.8956882530197354, 
       0.21764187170599003, -0.012289689771341272, -0.6679682245860021, 
       -0.0055919442073363995, 0.15027893952576862}}, 
     {1.04, 1.45, 0.9923587347212882, {1, -3.505017967115435, 
       0.29669180707265463, -0.01271963539769823, 1.827821263130331, 
       0.23260086292612359, -0.01190983256206801, -0.668687178237617, 
       -0.007386096410212932, 0.1582226910511128}}, 
     {1.04, 1.5, 1.070122267678116, {1, -3.5433186194347126, 
       0.27362633393825525, -0.010548071602733886, 1.7437723324107464, 
       0.25089288502877505, -0.011341602639367804, -0.6684482722633125, 
       -0.009705675977595078, 0.16832481201475144}}, 
     {1.04, 1.55, 1.1623755669574032, {1, -3.599985342473073, 
       0.21775474762731828, -0.006450746602678051, 1.5965531865410167, 
       0.2792520048896204, -0.009361747041253816, -0.6562517089485499, 
       -0.014063587870928866, 0.18064016116691806}}, 
     {1.04, 1.6, 1.2736963422590433, {1, -3.6302182912431125, 
       0.19442837916842923, -0.0049151023456063285, 1.5172701471438088, 
       0.29583395525543627, -0.00856785314697968, -0.6529340857565296, 
       -0.016477413070738075, 0.1904454114243929}}, 
     {1.04, 1.65, 1.410543485464817, {1, -3.6507530207120675, 
       0.17722567513467455, -0.003947396393629159, 1.4595334485697946, 
       0.3077714458240594, -0.007931759254669326, -0.6498375512156203, 
       -0.018293040155272996, 0.19773583597013597}}, 
     {1.04, 1.7, 1.5822991159950632, {1, -3.6777129993474307, 
       0.15253074211268966, -0.002759545132786273, 1.377809776783689, 
       0.32448825584564855, -0.006950804780822021, -0.6444216446273537, 
       -0.020947263347920193, 0.20826217391991553}}, 
     {1.04, 1.75, 1.7737156960021674, {1, -2.4895767236075117, 
       0.14126596348649612, -0.0011950060900451716, 0.8720136844246708, 
       0.2203689493631426, -0.0065488934198362925, -0.4274232461257088, 
       -0.013293224485944916, 0.14211525998572663}}, 
     {1.04, 1.8, 1.7757721099058552, {1, -0.24213975330267792, 
       0.044900201219621384, 0.0009472623929518667, -0.01645730775910988, 
       0.006348446891899605, -0.0001726630341158643, -0.002247928745573776, 
       -0.00006064352890604968, 0.0006858835481782086}}, 
     {1.04, 1.85, 1.7161539579544491, {1, -0.24287980071567297, 
       0.04468504975637476, 0.00117756649246476, -0.017913305656587053, 
       0.0067438885174683555, -0.0002112037214236177, -0.002310731241594085, 
       -0.00006996516586120795, 0.0007915316189717506}}, 
     {1.04, 1.9, 1.6624161939805662, {1, -0.25651255038624077, 
       0.045525303659735075, 0.004194041142560357, -0.02626570640296732, 
       0.010805533716680745, -0.0009480921243295814, -0.0058230706396337345, 
       0.00016686920706142743, 0.001284381753682912}}, 
     {1.04, 1.95, 1.6137302074090945, {1, -0.2598953895918817, 
       0.04538471429160711, 0.005004511226505296, -0.02939238872888588, 
       0.012073764620315942, -0.0011165022997726949, -0.006334429256433766, 
       0.00017075119739761848, 0.0016276966278073468}}, 
     {1.04, 2., 1.5694665154527587, {1, -0.26135350204553276, 
       0.04532917230654783, 0.005372006030656664, -0.030740879352646074, 
       0.012639647411154585, -0.0011918122445168148, -0.006523686708746624, 
       0.00017049368285251444, 0.0017901335890473337}}, 
     {1.04, 2.05, 1.5290519260366868, {1, -0.2617821124578193, 
       0.04531398343965448, 0.005482161138786913, -0.031135553309761976, 
       0.012807978575402605, -0.0012142956345595312, -0.0065758499565359944, 
       0.00017024314126025947, 0.0018394047429146564}}, 
     {1.04, 2.1, 1.4920004488499834, {1, -0.2609084281546477, 
       0.04534559216718668, 0.005258579261796398, -0.030329695495734624, 
       0.01246567949491982, -0.0011686249944431882, -0.006467943915693782, 
       0.00017068250891972344, 0.0017396309663206821}}, 
     {1.04, 2.15, 1.4578975562033096, {1, -0.2590453293714019, 
       0.04541912011205194, 0.004796573224964555, -0.028609271110605655, 
       0.011750441733276717, -0.00107363922157124, -0.006215135278715312, 
       0.00017041636154670412, 0.001537397074762608}}, 
     {1.04, 2.2, 1.4263886146908626, {1, -0.25595002171053377, 
       0.04555008160302174, 0.0040668047543143465, -0.0257575837100423, 
       0.0106030757105906, -0.0009213731832496579, -0.005728920612171547, 
       0.00016572306591319184, 0.0012322842386117466}}, 
     {1.04, 2.25, 1.397134606815548, {1, -0.24290079793704936, 
       0.04465291596447315, 0.0011826338067679023, -0.018022963259453524, 
       0.006767776091238583, -0.00021029086976140626, -0.002293890339036955, 
       -0.00007383212841665258, 0.0008071527954383814}}, 
     {1.04, 2.3, 1.3698968519777195, {1, -0.24212118339830957, 
       0.044694086382509296, 0.001015218964878019, -0.017273745122147792, 
       0.00648452519606634, -0.00017529897959000783, -0.002157443150527386, 
       -0.00007360391882878184, 0.0007279124600326059}}, 
     {1.04, 2.35, 1.3444994654198625, {1, -0.2366349390556503, 
       0.04921910419571139, -0.001383770250208486, 0., 0.002899573816829732, 
       0.00007941593935170497, -0.002676954305186022, 0.0000421944183052818, 
       0.0005324977465934082}}, {1.04, 2.4, 1.3034255815107894, 
      {1, 0.2068512497512834, 0.5217163744288833, -0.24970939557564614, 
       1.8147177664040404, -0.34648413000623135, 0.026386541655180368, 
       -0.07428938716062487, 0.009237294754008479, 0.0018684644359284364}}, 
     {1.04, 2.45, 1.2317737647136844, {1, 0.36824293802130326, 
       0.7615624776102135, -0.37116136446782544, 2.74586635811959, 
       -0.5159692167248062, 0.03867422897087236, -0.1312862872080027, 
       0.014545550962221359, 0.0032501891238018287}}, 
     {1.04, 2.5, 1.1170093264505199, {1, 1.1439043657730565, 
       1.6029893340484578, -0.810819690624395, 6.095977674998356, 
       -1.147667715530086, 0.08605836471521196, -0.29728877332802933, 
       0.03252320337650734, 0.007366011059646663}}, 
     {1.04, 2.55, 1.0063672794472833, {1, 1.173050693925423, 
       1.6086398008996738, -0.815316233832476, 6.117232079067096, 
       -1.155030878065772, 0.08676879783453034, -0.2925662423221007, 
       0.032483027081369235, 0.007250433516896296}}, 
     {1.04, 2.6, 0.9145042669064884, {1, 1.2072091271824101, 1.6151200245876, 
       -0.8204930490740857, 6.142065870146747, -1.1636000665722177, 
       0.08759817848972326, -0.28682087973359266, 0.0324261341051942, 
       0.007109609760213494}}, {1.04, 2.65, 0.8371110838203187, 
      {1, 1.2404339350664482, 1.62126511556674, -0.825432756396255, 
       6.166115746695353, -1.1718684258612293, 0.08840234387201272, 
       -0.2810077508386554, 0.03235939176717032, 0.006970954018586054}}, 
     {1.04, 2.7, 0.7710836619129148, {1, 1.2803121124259833, 
       1.628370540701164, -0.831236833476998, 6.194699061362407, 
       -1.1816804830410819, 0.08936828501784173, -0.27369422193339543, 
       0.0322574084651426, 0.006822718071445818}}, 
     {1.04, 2.75, 0.7141305644600446, {1, 1.3175863005302981, 
       1.6348237196497373, -0.8365402768784261, 6.221311122334373, 
       -1.190772085777706, 0.09026710225830972, -0.2665808131851429, 
       0.03214896896612815, 0.006677961663631562}}, 
     {1.04, 2.8, 0.6645313043836962, {1, 1.3643412926505571, 
       1.6426633563510586, -0.8430279676513172, 6.254550134622555, 
       -1.2020681930798731, 0.09138905349720403, -0.25728241741262947, 
       0.03199518851651791, 0.006487990873863342}}, 
     {1.04, 2.85, 0.6209686007057212, {1, 1.404782309879901, 
       1.6492218469000466, -0.8484920527300298, 6.283179926215251, 
       -1.2117426899958785, 0.09235422237294953, -0.2489066809640226, 
       0.03184661714865266, 0.006316288323902013}}, 
     {1.04, 2.9, 0.5824189600725782, {1, 1.4545822393424646, 
       1.6570195225601247, -0.8550333215630743, 6.318286676373108, 
       -1.2235343307093478, 0.09353581454844671, -0.2381719114531586, 
       0.03164413620731779, 0.006095557918075504}}, 
     {1.04, 2.95, 0.5480770338188545, {1, 1.4894458652446718, 
       1.6622830308470677, -0.8594858475447781, 6.342755710830816, 
       -1.23170627721318, 0.09435873827268187, -0.23036797228476566, 
       0.03148876024424685, 0.005934584928094661}}, 
     {1.04, 3., 0.5172956838025645, {1, 1.561735699237828, 
       1.6725473540180777, -0.8684138510197242, 6.39283099925324, 
       -1.2483829843137169, 0.09606627531793013, -0.21337330317192305, 
       0.031114558277677475, 0.005640210454052296}}, 
     {1.1, 1.02, 0.6368531165004329, {1, 0.1929063265623308, 
       0.7330965909449303, -0.25501821773238115, 2.4345937210332877, 
       -0.3913943114189414, 0.017000024364481142, -0.2148657914798083, 
       0.02138297372135676, 0.009050461528682326}}, 
     {1.1, 1.05, 0.8514055950622177, {1, 0.3533775732189417, 
       0.5962431149555242, -0.30262508166497937, 2.366265616576177, 
       -0.43302442758911325, 0.0326077170156907, -0.13655276782079825, 
       0.013963035778072234, 0.003626175639366685}}, 
     {1.1, 1.1, 1.0045917727126197, {1, 0.26306371457767325, 
       0.5603657292851664, -0.28675930602364647, 2.282151246916412, 
       -0.40762531419823717, 0.03111839124832684, -0.13903121877628472, 
       0.01309116290337808, 0.0035716584055736664}}, 
     {1.1, 1.15, 1.0863986505024368, {1, -1.1658910942847793, 
       0.18184090997991395, -0.018268739288030033, 1.0570297044450527, 
       0.013056662799606742, -0.004321489188307726, -0.2397799764718142, 
       0.0041106216660659394, 0.03158055136731058}}, 
     {1.1, 1.2, 1.1504686336101766, {1, -1.1970455606070334, 
       0.1677463865489266, -0.015284736212915406, 1.0073259192957689, 
       0.024051673190728415, -0.004399473722147805, -0.24245174881084625, 
       0.003269360769595897, 0.03489462241868765}}, 
     {1.1, 1.25, 1.210912085801319, {1, -1.22189345272646, 
       0.15836794230438717, -0.01345796953843436, 0.9667767174070779, 
       0.03301510734502241, -0.004502588747234894, -0.24591487760391262, 
       0.0026091713146012678, 0.038420405914328756}}, 
     {1.1, 1.3, 1.2731829931794432, {1, -1.2488012839940497, 
       0.14261189751493358, -0.010914615506116221, 0.9162092241942454, 
       0.04355511131676579, -0.00436616381457921, -0.24629073554391032, 
       0.0015911474584060657, 0.04187952339556544}}, 
     {1.1, 1.35, 1.3405756503537694, {1, -1.2682064635559467, 
       0.13358638054403957, -0.009597478658107233, 0.8794597054842288, 
       0.0513557429770292, -0.004334664520838718, -0.24799598096191375, 
       0.0008775380403119869, 0.04534574388439134}}, 
     {1.1, 1.4, 1.4157408061771937, {1, -1.2878459165051706, 
       0.12324468389402408, -0.008250279276064098, 0.8393353887816338, 
       0.05972633747819398, -0.00423510607510595, -0.2489497643559495, 
       0.00003492471374535768, 0.04919603858288205}}, 
     {1.1, 1.45, 1.5012855447275923, {1, -1.308038793987198, 
       0.11164079592296934, -0.006941328467156071, 0.7945949712589632, 
       0.06893398629906754, -0.00406618218230804, -0.24928450123805454, 
       -0.0009701341420490368, 0.05374588022057274}}, 
     {1.1, 1.5, 1.6001989701008719, {1, -1.3216364465647727, 
       0.10293197482445574, -0.006079716932458795, 0.7618450093072875, 
       0.07557852830407248, -0.0038979588691417646, -0.24891858724064012, 
       -0.0017534239251783892, 0.05719212236785099}}, 
     {1.1, 1.55, 1.7161930989622454, {1, -1.343342036103411, 
       0.08080679288504411, -0.004253385554578475, 0.6991337297065127, 
       0.08718816203299883, -0.0032333047106311496, -0.24408995943057832, 
       -0.003409991605386387, 0.06207222941763325}}, 
     {1.1, 1.6, 1.8541310578371615, {1, -1.3538403341866097, 
       0.07173627486589278, -0.0036749452417996036, 0.667438243911378, 
       0.09332277755865372, -0.0029577256142768195, -0.24240940858288093, 
       -0.0042672679914524765, 0.06555786579802426}}, 
     {1.1, 1.65, 2.02077638536948, {1, -1.3658230265158446, 
       0.06012449891403979, -0.0030292276071612477, 0.6277117315231219, 
       0.10092509185459221, -0.002568413040699978, -0.23965782697223928, 
       -0.005390616010405052, 0.07003674187026372}}, 
     {1.1, 1.7, 2.1271089383494237, {1, -0.8788335176581326, 
       0.0754482051820277, -0.0012874345407451059, 0.3339081644077962, 
       0.06126549118279114, -0.003125165194118405, -0.13723857777292645, 
       -0.002204026058685124, 0.039578727477418085}}, 
     {1.1, 1.75, 2.065890997444998, {1, -0.23510088910695096, 
       0.04527014299344991, 0.000973302817861766, -0.015603926970323019, 
       0.006287683238315861, -0.0001862045114330967, -0.002148480320679616, 
       -0.00004472075639887975, 0.0006431740569578957}}, 
     {1.1, 1.8, 1.978255522376025, {1, -0.23572447129157595, 
       0.04494625775810779, 0.0012391041975187555, -0.017442032529971615, 
       0.006712404590861388, -0.00022553084631095872, -0.002131646628345481, 
       -0.000055281740710606886, 0.0007301680564655777}}, 
     {1.1, 1.85, 1.9012230368484406, {1, -0.2463524130057319, 
       0.045719351773718116, 0.0036453620691135656, -0.02377015637587907, 
       0.009840195050283499, -0.0008106763687401208, -0.004765678822648883, 
       0.00014617723586777124, 0.0010245943472192974}}, 
     {1.1, 1.9, 1.8327829601939898, {1, -0.24869061786256663, 
       0.04517793357470274, 0.004387070894696147, -0.027494271147325684, 
       0.010958896639185981, -0.0009377600012426958, -0.004930766637357969, 
       0.00013617129650436293, 0.001262955182495857}}, 
     {1.1, 1.95, 1.7716730624977115, {1, -0.25082700530736446, 
       0.044992620054960915, 0.00493815290984236, -0.029717878904251, 
       0.011807190301487145, -0.0010448849154493852, -0.005132097927441017, 
       0.0001336666316896237, 0.0014846602553793052}}, 
     {1.1, 2., 1.7167709875330814, {1, -0.25240950633230685, 
       0.04429929737206438, 0.005548856541197157, -0.03301756850720494, 
       0.012718821353416074, -0.0011290123890312263, -0.005050684673289803, 
       0.00010617567352229862, 0.0016874862264671649}}, 
     {1.1, 2.05, 1.6671660574448963, {1, -0.2530785745903561, 
       0.04421498522095253, 0.005742248881978295, -0.03379282893991927, 
       0.013011517357714669, -0.0011642077014187568, -0.005077600621379078, 
       0.00010239964670712743, 0.0017698499189802615}}, 
     {1.1, 2.1, 1.6221225765780523, {1, -0.2537484140389863, 
       0.04412911896935456, 0.005939184081806065, -0.03457302957075349, 
       0.013308534775086131, -0.001199826459520875, -0.0050978501918946114, 
       0.00009815608808507175, 0.0018549772607767653}}, 
     {1.1, 2.15, 1.581025621884392, {1, -0.2536206000622012, 
       0.04414627723687682, 0.005901362074601556, -0.03442194044528628, 
       0.013251275031058026, -0.0011930398243921586, -0.005094854407913047, 
       0.00009906837467091779, 0.0018383218149445424}}, 
     {1.1, 2.2, 1.5433621599021838, {1, -0.25245486480844453, 
       0.04429350198403177, 0.005561902062731093, -0.033070358064081665, 
       0.012738633342713811, -0.0011313847058334644, -0.005052580053135267, 
       0.00010591766862097783, 0.0016930525299493834}}, 
     {1.1, 2.25, 1.5087031268211828, {1, -0.2514260214196693, 
       0.044420121212002894, 0.005270520249219434, -0.03188667530340522, 
       0.012295923641020518, -0.0010779336493632683, -0.004998858927497195, 
       0.00011084608714456097, 0.0015713528647509673}}, 
     {1.1, 2.3, 1.4766783292391215, {1, -0.25006683956468373, 
       0.045062651878007884, 0.004741881002840093, -0.028929308150485115, 
       0.01150441507233831, -0.0010069955034150734, -0.005066958083387986, 
       0.00013504363477322102, 0.0014041389266950246}}, 
     {1.1, 2.35, 1.4469817303025356, {1, -0.247993139311788, 
       0.04523521297412006, 0.004214345684620743, -0.026782685749461077, 
       0.010690717278505428, -0.0009038195429253324, -0.004852980748414325, 
       0.0001362867732991788, 0.0011956194183986581}}, 
     {1.1, 2.4, 1.419359985203686, {1, -0.24599216670210358, 
       0.04573738118717197, 0.003618068227876677, -0.023713497255844332, 
       0.009778306293867783, -0.0008059362739891981, -0.004714157466312352, 
       0.00014757758039679283, 0.0010087312582542007}}, 
     {1.1, 2.45, 1.3935032230631619, {1, -0.23543953643501844, 
       0.04477790449517664, 0.0012957421764799534, -0.01810758132663489, 
       0.0067841132966406535, -0.0002273645801110886, -0.0020210012356318293, 
       -0.00006209988001806896, 0.0007387000766260571}}, 
     {1.1, 2.5, 1.3693105926164706, {1, -0.23539540621871138, 
       0.044913900734301127, 0.0011715159107004436, -0.017293206503171937, 
       0.006625025614351207, -0.00020817363151867725, -0.0020467420061513887, 
       -0.00006195359491056758, 0.0007228254100108098}}, 
     {1.1, 2.55, 1.3466225436756836, {1, -0.23488916361481646, 
       0.045090635726979654, 0.0010229083301078262, -0.01635693323083161, 
       0.006378237146013618, -0.00018623024371346975, -0.0020298601110251766, 
       -0.00005536301517275752, 0.0006690313269524485}}, 
     {1.1, 2.6, 1.3253077722726203, {1, -0.2345399158541827, 
       0.04514382443471399, 0.0009470060818055163, -0.015893381054478836, 
       0.006233213153966876, -0.00017216381377580615, -0.001997030439825403, 
       -0.000051739805488877516, 0.0006210484971218995}}, 
     {1.1, 2.65, 1.304601428692927, {1, -0.2087074727844439, 
       0.06700996420462518, -0.01136124436558602, 0.07113382808548992, 
       -0.011235044333171502, 0.001123341640911148, -0.0050899510100053166, 
       0.0004800914370202122, 0.00013721282006412815}}, 
     {1.1, 2.7, 1.2756757219469912, {1, -0.13776322396740306, 
       0.13370560113858973, -0.04928964781784409, 0.3419189988324009, 
       -0.06337696097330021, 0.005166913520750383, -0.014585844203421502, 
       0.0018206600148888568, 0.0003766330685725485}}, 
     {1.1, 2.75, 1.236568699722509, {1, 0.01951068581327452, 
       0.27147367135511397, -0.12818714656628824, 0.919674922407094, 
       -0.17421650453979715, 0.013792376896239734, -0.03788277459381493, 
       0.004806609393189198, 0.0009757368796845157}}, 
     {1.1, 2.8, 1.1913067534994002, {1, 0.05639445577503415, 
       0.30788286990275443, -0.14839819715673225, 1.0760213766880078, 
       -0.203031200371274, 0.01595733095188048, -0.04738756589478538, 
       0.0057351172103887755, 0.0012163267434405363}}, 
     {1.1, 2.85, 1.1387158221144162, {1, -0.06457812400096398, 
       0.8673021536415553, -0.18123477823259404, 2.4020980269067307, 
       -0.3115568697574487, -0.002741573889819975, -0.30321206548476326, 
       0.027908793403580198, 0.019232996462919195}}, 
     {1.1, 2.9, 1.0614632128626889, {1, -0.049671277018174406, 
       0.8711191807480385, -0.18310242822593012, 2.4158821024846, 
       -0.31544603659993853, -0.0024726942313498196, -0.3006753202468469, 
       0.027959710639200438, 0.01890883113106968}}, 
     {1.1, 2.95, 0.9936259108880742, {1, -0.031199950627842553, 
       0.8756840566079649, -0.18536323679145666, 2.432916006467406, 
       -0.3202353168454735, -0.00213712411702081, -0.29736735602189746, 
       0.028014248875923933, 0.0184925244035041}}, 
     {1.1, 3., 0.9336207858016989, {1, -0.008953205546568976, 
       0.8808134526056034, -0.18799923928402962, 2.4530829171520105, 
       -0.32590760207784414, -0.0017232794256274067, -0.29304664257481866, 
       0.028054566489751364, 0.018006852709075157}}, 
     {1.15, 1.02, 0.863264520911914, {1, -0.06641456220950454, 
       0.5516492993800755, -0.11213043914940031, 1.5308567120753933, 
       -0.1937628165264922, -0.0017553614166042923, -0.19131375549797905, 
       0.01793251929176832, 0.012582179700430237}}, 
     {1.15, 1.05, 1.1362281786642476, {1, -0.17279017605113278, 
       0.5426783081008547, -0.09474527846884476, 1.4630908644352294, 
       -0.16591652411745964, -0.005275403453674917, -0.21046349446288967, 
       0.018425700737941773, 0.016060435302284785}}, 
     {1.15, 1.1, 1.3163956768642477, {1, -0.517270832755983, 
       0.2512433690394035, -0.04168762007992711, 0.960867234866679, 
       -0.05992857082515906, -0.0027662857239057564, -0.1659388095692506, 
       0.008392240721046343, 0.014705182209304736}}, 
     {1.15, 1.15, 1.4044991855518476, {1, -0.6780918419490193, 
       0.11471108503665121, -0.01388311667792809, 0.7255654348328369, 
       -0.0076331247547534245, -0.0018832281432748135, -0.13914284827405018, 
       0.0033200861749469617, 0.01515389712101355}}, 
     {1.15, 1.2, 1.4726624479072186, {1, -0.7013419445762491, 
       0.10560477634121153, -0.0115527891192379, 0.6894983611370079, 
       0.0002535363925374843, -0.0020763240077668445, -0.14211089080631548, 
       0.002861561630252805, 0.017256542177432752}}, 
     {1.15, 1.25, 1.5362370533995349, {1, -0.7205315190552941, 
       0.09889712495379628, -0.01003652993454308, 0.6581310382786593, 
       0.006937945841328877, -0.002235171700336845, -0.14524894464701466, 
       0.002473627691630341, 0.01957428159107859}}, 
     {1.15, 1.3, 1.601535920371326, {1, -0.7354916902791809, 
       0.09068444144486822, -0.008465100075823821, 0.6301504019204074, 
       0.01267894687666193, -0.0022433974919514425, -0.14586031782579745, 
       0.0020025681283910956, 0.021208186892889554}}, 
     {1.15, 1.35, 1.6720959904778125, {1, -0.7520107664137967, 
       0.0833802238743689, -0.007233565807074688, 0.59851045337639, 
       0.019129677357553776, -0.0022898088683249137, -0.14767209365706346, 
       0.0015068235320338228, 0.023774309123824205}}, 
     {1.15, 1.4, 1.7506422061921434, {1, -0.7638377065788625, 
       0.07740677894268386, -0.006357059113543298, 0.573799033860474, 
       0.024070177624024327, -0.002282681484506908, -0.14850573477188206, 
       0.0010767115115057058, 0.025853224795069674}}, 
     {1.15, 1.45, 1.8396753589088704, {1, -0.7763043497050229, 
       0.07045753463549242, -0.0054598332306334575, 0.5455482097703844, 
       0.029638400186785412, -0.002237098289597607, -0.14894528553672157, 
       0.0005439322539498029, 0.028364245939798922}}, 
     {1.15, 1.5, 1.9419260868603572, {1, -0.7864136035520713, 
       0.06411672781570503, -0.004735128105491528, 0.5205454526465608, 
       0.034498130855110956, -0.002162028104943077, -0.14882650995501748, 
       0.00003416103767953961, 0.03067695582086908}}, 
     {1.15, 1.55, 2.0606540344553106, {1, -0.7986834965439709, 
       0.05177198419957276, -0.0035411334803830737, 0.4837003383148402, 
       0.041144275403507624, -0.0018640367031718843, -0.14634583253237152, 
       -0.0008316769157424815, 0.03324362976060238}}, 
     {1.15, 1.6, 2.1999958332185514, {1, -0.8058657191444418, 
       0.04560004585422482, -0.003068997742655857, 0.46119071841887277, 
       0.04531798210627309, -0.0017169393693040492, -0.14526986060774963, 
       -0.0013625981361681926, 0.03544230055381909}}, 
     {1.15, 1.65, 2.3615483648436917, {1, -0.6531248371663736, 
       0.04200483395852652, -0.0008907328572237781, 0.25191067839715053, 
       0.042486685869924094, -0.0016478264069391473, -0.09398575914537509, 
       -0.0017341511675843522, 0.026299447580943918}}, 
     {1.15, 1.7, 2.4062190722607335, {1, -0.4757465863992113, 
       0.05262395301073635, 0.0011673719523043605, 0.13365147229676444, 
       0.028213856664320032, -0.0018590996773257598, -0.056762162270960766, 
       -0.0005108778905783597, 0.015422471022853209}}, 
     {1.15, 1.75, 2.296508102551582, {1, -0.22395398333105748, 
       0.0490929268354416, -0.0012076679378348687, 0.0003226864162710394, 
       0.0031432581468289877, 0.00004206053603681268, -0.0025712836506844045, 
       0.000059990572926384394, 0.0004933101750872686}}, 
     {1.15, 1.8, 2.1847298178891483, {1, -0.2239276465787512, 
       0.04911853084572538, -0.0012066274842215652, 0.00042100717561442447, 
       0.003123649387048538, 0.00004085425551260453, -0.002582802628611972, 
       0.000063331916608728, 0.0004773242793671191}}, 
     {1.15, 1.85, 2.088314872607051, {1, -0.22392008780872402, 
       0.04913398035211555, -0.0012027427265768247, 0.00048469965597900544, 
       0.0031128202427304773, 0.000039568096971078416, 
       -0.0025918014721171214, 0.00006577465767659818, 
       0.00046534344403798553}}, {1.15, 1.9, 2.004146598794711, 
      {1, -0.2239146793264704, 0.0491484785191559, -0.0011978233338257682, 
       0.0005479637795883786, 0.0031027401592637204, 0.000038172865808243425, 
       -0.0026002706153846113, 0.00006821035791553608, 
       0.00045314076775433904}}, {1.15, 1.95, 1.9299125628584923, 
      {1, -0.2239093369127657, 0.04915872699684001, -0.0011943610816304384, 
       0.0005943538931665665, 0.003095317933758369, 0.00003721709047538891, 
       -0.0026055258884278986, 0.00006990866820179986, 
       0.0004444807708852217}}, {1.15, 2., 1.8638593450050684, 
      {1, -0.22390244857233804, 0.049169290068536195, -0.0011908063510696952, 
       0.00064368699388142, 0.0030873978927476297, 0.000036259707229336055, 
       -0.0026102771906440798, 0.00007163778994773223, 
       0.00043552387082535697}}, {1.15, 2.05, 1.8046309399270373, 
      {1, -0.22354498023240357, 0.049280078283068504, -0.001257359811378408, 
       0.0010495344983880754, 0.002968185281083174, 0.000044182486496142957, 
       -0.002589552044276371, 0.00007619659501594823, 
       0.0004147062407891267}}, {1.15, 2.1, 1.751163345394062, 
      {1, -0.2235376934921467, 0.04928620671666569, -0.0012560094553623813, 
       0.0010789142472933857, 0.002963079121152461, 0.000043775381050584336, 
       -0.002591173539938346, 0.00007708731450371478, 
       0.00040997058647768603}}, {1.15, 2.15, 1.702609221510176, 
      {1, -0.22353007540916775, 0.04929223635527707, -0.001254693582053781, 
       0.0011082790384883002, 0.002957969191294613, 0.000043384842468434644, 
       -0.002592558270655155, 0.0000779560025302922, 
       0.00040530766705813517}}, {1.15, 2.2, 1.6582834558367985, 
      {1, -0.2235300754091623, 0.04929223635528103, -0.0012546935820528704, 
       0.0011082790385083014, 0.0029579691912911326, 0.00004338484246817963, 
       -0.002592558270655989, 0.0000779560025308754, 
       0.00040530766705499223}}, {1.15, 2.25, 1.6176263835218385, 
      {1, -0.2235220853442611, 0.04929820586185588, -0.0012534035213261976, 
       0.0011378087740897115, 0.0029528243004308687, 0.00004300818357609833, 
       -0.0025937189680281724, 0.00007880836958846576, 
       0.000400687649169827}}, {1.15, 2.3, 1.580176132476795, 
      {1, -0.223530075409165, 0.04929223635527912, -0.0012546935820533258, 
       0.0011082790384985366, 0.0029579691912928444, 0.00004338484246830272, 
       -0.002592558270655592, 0.00007795600253058914, 
       0.00040530766705655066}}, {1.15, 2.35, 1.5455479508502294, 
      {1, -0.2235304206452318, 0.04929197058638563, -0.0012547513141224857, 
       0.001106975063340757, 0.002958196235292556, 0.00004340184555865582, 
       -0.0025925016721048, 0.00007791787489614045, 0.0004055132709343734}}, 
     {1.15, 2.4, 1.5134185505546585, {1, -0.22353802455158023, 
       0.04928593633198098, -0.0012560687615550616, 0.001077608240663982, 
       0.00296330623913417, 0.000043793129093585565, -0.002591106491477055, 
       0.00007704817983123545, 0.0004101795990767959}}, 
     {1.15, 2.45, 1.4835142521480804, {1, -0.22355158644357345, 
       0.049274162931972294, -0.0012586753172004915, 0.001021612821611199, 
       0.0029730319676108895, 0.000044584958805005245, 
       -0.0025877864564462106, 0.00007532954289398007, 
       0.0004192738053029279}}, {1.15, 2.5, 1.4556016980218474, 
      {1, -0.2235578481085428, 0.049268181796298445, -0.0012600172942895025, 
       0.0009938078211987442, 0.002977852376038688, 0.000045001224561625566, 
       -0.0025858050610834014, 0.00007444570236933756, 
       0.00042388880576812093}}, {1.15, 2.55, 1.4294805991229524, 
      {1, -0.22353925227048127, 0.049260994219037325, -0.0012682310159229317, 
       0.0009646068467840259, 0.0029783323952240256, 0.000046777854228560286, 
       -0.0025777528677023514, 0.00007272291958302872, 
       0.0004317255992371691}}, {1.15, 2.6, 1.4049781323289796, 
      {1, -0.2235481144812986, 0.04925031443518896, -0.0012706569979430136, 
       0.0009174962866915644, 0.0029864740438849545, 0.0000475684755683911, 
       -0.0025731261242136197, 0.00007111125062795475, 
       0.00043989891456377837}}, {1.15, 2.65, 1.38194432191991, 
      {1, -0.22355862888424066, 0.049235145149263915, -0.001274162788611771, 
       0.0008526952083764119, 0.002997640815280412, 0.00004873781644778732, 
       -0.002565582313545055, 0.00006878652316248472, 
       0.0004514924113351036}}, {1.15, 2.7, 1.3602483053413565, 
      {1, -0.2235644241099577, 0.04922486219004587, -0.001276577844187304, 
       0.0008101260024724395, 0.0030049551690610886, 0.000049560282605529385, 
       -0.002559843833905806, 0.00006718778853475814, 
       0.0004593413462001486}}, {1.15, 2.75, 1.339775418024794, 
      {1, -0.2235707516170955, 0.04921059960175951, -0.0012799770496192922, 
       0.0007528257754783686, 0.0030147723785794874, 0.00005073930498943792, 
       -0.0025510824553799626, 0.00006494098959983414, 
       0.0004702149874891604}}, {1.15, 2.8, 1.320422773415883, 
      {1, -0.22296751656548783, 0.04927638347574099, -0.001398665744683491, 
       0.0011625040162436431, 0.0028496558867321985, 0.00007183275323534447, 
       -0.0024644300259934913, 0.00006220683963662814, 
       0.00046038859457483376}}, {1.15, 2.85, 1.3015924742325042, 
      {1, -0.20479034689770045, 0.06375182919450174, -0.010097921620778992, 
       0.06145882453271341, -0.00920495848930703, 0.000989670124923445, 
       -0.004687103318243513, 0.00043118998358120786, 
       0.00015190086124369868}}, {1.15, 2.9, 1.277805523456803, 
      {1, -0.16093207459178263, 0.10099962875271296, -0.032798022153352174, 
       0.22139803227550686, -0.03990496736324535, 0.0034189010113975854, 
       -0.010061536238639575, 0.0012288282778415175, 
       0.00026391712868372775}}, {1.15, 2.95, 1.2515712773616643, 
      {1, -0.08785874195037255, 0.15446667708598485, -0.06600015398911606, 
       0.4616051017651355, -0.08620636996224493, 0.0071318949361082245, 
       -0.018472415316162057, 0.002444899969425382, 0.0004909589812700081}}, 
     {1.15, 3., 1.2182693887545957, {1, -0.04666785307660042, 
       0.1843035846241016, -0.08453562538323871, 0.5989316359465536, 
       -0.11236645123366515, 0.00921630858006029, -0.02461788111555137, 
       0.003192356276311396, 0.0006508274896875836}}, 
     {1.2, 1.02, 1.1120845933954813, {1, -0.06127951718545733, 
       0.32639340820487023, -0.07633673914637208, 0.9324032449429223, 
       -0.12418324227743659, 0.0012621971289273378, -0.10437258061149872, 
       0.010288021634420373, 0.006291754053905447}}, 
     {1.2, 1.05, 1.4384902125848014, {1, -0.0902081904569458, 
       0.383506589756516, -0.07422464718132958, 1.0655843857888956, 
       -0.12761163018684726, -0.0017619653105810467, -0.1377366648703671, 
       0.012818548798308604, 0.00979988257970467}}, 
     {1.2, 1.1, 1.6406903241349953, {1, -0.4162555161236395, 
       0.08835104045670802, -0.01443240994074439, 0.5934107092884854, 
       -0.02405630415322632, -0.0002193731114429029, -0.08549358287698675, 
       0.0029351700775707566, 0.006468575159568222}}, 
     {1.2, 1.15, 1.7276322187842386, {1, -0.474984287266874, 
       0.06751915961721774, 0.0028225810572096227, 0.557843623579597, 
       -0.0042935776419353805, -0.002141648098852958, -0.07606834571017362, 
       0.001998595596341227, 0.006727599625989989}}, 
     {1.2, 1.2, 1.7929000343370496, {1, -0.4870440683972787, 
       0.06391036500312208, 0.003481737649448789, 0.5379600022680653, 
       -0.0005643799872357702, -0.0022590439322707654, -0.07932854479725471, 
       0.0018818908095353116, 0.007756168542771452}}, 
     {1.2, 1.25, 1.8534868379526164, {1, -0.501137066517057, 
       0.060044901014929854, 0.004384276648264698, 0.5152027187981788, 
       0.0039383708598785695, -0.0024324911357799196, -0.08284752330224822, 
       0.0017371052026967635, 0.009155054539931819}}, 
     {1.2, 1.3, 1.9160973226455267, {1, -0.5131043984084848, 
       0.055200955961128034, 0.004975366762339957, 0.49167655931770865, 
       0.00814432122410058, -0.0024803657140190496, -0.08546846905342816, 
       0.0015094030336862492, 0.010529914045244082}}, 
     {1.2, 1.35, 1.9843627144425562, {1, -0.5266298435808119, 
       0.0501117370839113, 0.005802774640392632, 0.4654544808044749, 
       0.01311469649666237, -0.002574948257662656, -0.08802500876784493, 
       0.0012322124016180096, 0.01236970227026849}}, 
     {1.2, 1.4, 2.0608505808600275, {1, -0.5359207674211118, 
       0.04453074050567944, 0.006147633401505896, 0.4418892549910484, 
       0.017036798685714435, -0.0025106162897621446, -0.08928581724321283, 
       0.0009056893840481027, 0.013867169402921013}}, 
     {1.2, 1.45, 2.147809640530658, {1, -0.54508654967474, 
       0.039779054846683815, 0.006673148076090993, 0.4199812607399124, 
       0.021019678394278738, -0.0025071584709483205, -0.09023982616368476, 
       0.0005872740891670858, 0.015584434041866976}}, 
     {1.2, 1.5, 2.2476748080960256, {1, -0.5516234582819336, 
       0.03580655453734747, 0.007028230400024382, 0.4025305387407425, 
       0.024123720704639858, -0.0024739690637723645, -0.09058995076065496, 
       0.00030356381419782263, 0.01700678863193357}}, 
     {1.2, 1.55, 2.363249279366362, {1, -0.5579632235502192, 
       0.03147255540972372, 0.007371227462063428, 0.38399982865208354, 
       0.027395120344851295, -0.0024182449988562065, -0.0905886522919389, 
       -0.000025105857490101234, 0.018597418395216468}}, 
     {1.2, 1.6, 2.497946655852724, {1, -0.5632339952383756, 
       0.02456555564853294, 0.007320810253553842, 0.3598720611735825, 
       0.03092114049638093, -0.0021726639490228764, -0.08978587956872226, 
       -0.0005090471592074377, 0.02027151933212372}}, 
     {1.2, 1.65, 2.6561890982719576, {1, -0.5689317869199522, 
       0.018764950847114246, 0.0075668416038303645, 0.33725151882931403, 
       0.03472509381528042, -0.0020227033111874515, -0.08870022848943797, 
       -0.0009895798925672787, 0.022349175185294473}}, 
     {1.2, 1.7, 2.6980979622018584, {1, -0.45070630599178607, 
       0.046694671058091025, -0.001302640000715049, 0.17738562621637594, 
       0.02320974656603897, -0.0016384472792621283, -0.05974672919468951, 
       -0.00020050574211570067, 0.015108213152529155}}, 
     {1.2, 1.75, 2.5900217893041666, {1, -0.1844272742973844, 
       0.0749560157507883, -0.018110197022669788, 0.11721549346642735, 
       -0.01939884521474918, 0.0018170104769881126, -0.007289416422678404, 
       0.0007419484132732721, 0.0001974848850099765}}, 
     {1.2, 1.8, 2.460771594156234, {1, -0.18390277477687444, 
       0.07508035259166139, -0.01821176370378629, 0.11770477521755708, 
       -0.01955134268075805, 0.001832568589444642, -0.007197665181110336, 
       0.0007412995968459234, 0.0001946864925827564}}, 
     {1.2, 1.85, 2.349015046964159, {1, -0.18350116030090147, 
       0.0751711915459366, -0.018286306822946127, 0.11808217632497302, 
       -0.01966626630182473, 0.001844316007654225, -0.007122147875736042, 
       0.000740529871620698, 0.00019238575980038103}}, 
     {1.2, 1.9, 2.251149721381353, {1, -0.18313754371112909, 
       0.07525047141380704, -0.01835148845103766, 0.11842616888517019, 
       -0.01976902056836106, 0.0018548241297294244, -0.0070500428356156586, 
       0.0007396466548830946, 0.00019019304944155937}}, 
     {1.2, 1.95, 2.164509874516303, {1, -0.18261744103535985, 
       0.07533817699319866, -0.01844368077854109, 0.11888920465981571, 
       -0.019912784411229064, 0.0018709328138698635, -0.006936626493314837, 
       0.0007372325116362826, 0.00018652358903763756}}, 
     {1.2, 2., 2.0870804459869303, {1, -0.18228507096952778, 
       0.07540646637648386, -0.018498630241157863, 0.11921017727156587, 
       -0.02000428717685172, 0.0018802027540736261, -0.006863901158549516, 
       0.0007361252757123722, 0.0001843341203930132}}, 
     {1.2, 2.05, 2.017308657954034, {1, -0.18225972277841915, 
       0.07540677042902046, -0.018503439388018933, 0.11922731024516571, 
       -0.020011012991500113, 0.0018812053320585184, -0.006857288725487912, 
       0.0007358454816739551, 0.00018408377989420827}}, 
     {1.2, 2.1, 1.9539748942795878, {1, -0.18182820303913014, 
       0.07548932166514272, -0.018572527821028244, 0.11964235126268467, 
       -0.020128202333399133, 0.001893265232130786, -0.00675808288465485, 
       0.0007340858484471828, 0.00018107034350161487}}, 
     {1.2, 2.15, 1.8961144813935566, {1, -0.18182577969948904, 
       0.07548977445373695, -0.018572907859289313, 0.11964468871682069, 
       -0.020128855894835682, 0.0018933325537083775, -0.006757512794443352, 
       0.0007340752913264333, 0.00018105303037969513}}, 
     {1.2, 2.2, 1.8429460009187193, {1, -0.18129077691945025, 
       0.07558588729293327, -0.018654636997625974, 0.12016034547156729, 
       -0.0202714747897662, 0.001908132819654135, -0.006627391952014044, 
       0.0007314568161459454, 0.00017750963166599914}}, 
     {1.2, 2.25, 1.79383285246326, {1, -0.18129077691968354, 
       0.07558588729303965, -0.018654636997568, 0.12016034547157976, 
       -0.020271474789709185, 0.0019081328196389516, -0.006627391952099042, 
       0.0007314568161531237, 0.00017750963167050086}}, 
     {1.2, 2.3, 1.748254019624896, {1, -0.1812907769197535, 
       0.07558588729285014, -0.018654636997583986, 0.12016034547123268, 
       -0.020271474789681505, 0.0019081328196472764, -0.006627391952088035, 
       0.0007314568161463715, 0.00017750963166890524}}, 
     {1.2, 2.35, 1.705774546077179, {1, -0.18125026010716297, 
       0.07559289451991319, -0.018660654021021888, 0.12019945031002666, 
       -0.020282159235732986, 0.0019092468888808744, -0.006617226551951668, 
       0.0007312395858247405, 0.00017724878260335841}}, 
     {1.2, 2.4, 1.6660301907689765, {1, -0.1812502601061556, 
       0.07559289451905724, -0.018660654021346413, 0.12019945030933772, 
       -0.020282159235965148, 0.0019092468889754432, -0.006617226551522397, 
       0.0007312395857793303, 0.00017724878258056488}}, 
     {1.2, 2.45, 1.6287134995120367, {1, -0.18127346913323664, 
       0.07560398969628578, -0.018654660518026153, 0.12020132542097399, 
       -0.02027655949149633, 0.001907624724253097, -0.006625620878427042, 
       0.0007319524986908928, 0.0001776200421111313}}, 
     {1.2, 2.5, 1.5935632244108453, {1, -0.18127605182436018, 
       0.07560519648162291, -0.018654002916330452, 0.1202015201975229, 
       -0.020275939517321696, 0.0019074459274182661, -0.00662654775617567, 
       0.0007320314860436151, 0.00017766110681019878}}, 
     {1.2, 2.55, 1.5603558976314542, {1, -0.1812760518238584, 
       0.0756051964815021, -0.018654002916439778, 0.12020152019768292, 
       -0.020275939517446277, 0.001907445927445496, -0.006626547756010501, 
       0.0007320314860323374, 0.0001776611068047608}}, 
     {1.2, 2.6, 1.5288992633247207, {1, -0.18128627131532388, 
       0.07560986264523034, -0.018651437401154918, 0.12020223663873994, 
       -0.020273498696122223, 0.0019067451548848994, -0.006630187034892107, 
       0.0007323426826182522, 0.00017782262342086276}}, 
     {1.2, 2.65, 1.499027040649362, {1, -0.1812862713139487, 
       0.07560986264470905, -0.01865143740148377, 0.12020223663883545, 
       -0.02027349869645625, 0.00190674515497217, -0.006630187034418149, 
       0.0007323426825808247, 0.00017782262340131387}}, 
     {1.2, 2.7, 1.4705947227523668, {1, -0.18128627131393443, 
       0.07560986264470092, -0.01865143740148665, 0.12020223663882462, 
       -0.02027349869645833, 0.0019067451549730527, -0.0066301870344135875, 
       0.0007323426825803172, 0.00017782262340246827}}, 
     {1.2, 2.75, 1.4434760943771563, {1, -0.18128627131389777, 
       0.07560986264470455, -0.018651437401493103, 0.12020223663885038, 
       -0.02027349869646869, 0.0019067451549744593, -0.006630187034400896, 
       0.0007323426825799108, 0.00017782262340083546}}, 
     {1.2, 2.8, 1.417560458586986, {1, -0.18128627131399144, 
       0.07560986264467653, -0.018651437401481997, 0.12020223663875068, 
       -0.02027349869644323, 0.0019067451549726235, -0.006630187034428431, 
       0.0007323426825798464, 0.00017782262340221066}}, 
     {1.2, 2.85, 1.3927503356821678, {1, -0.18128627131388672, 
       0.07560986264468329, -0.018651437401499334, 0.12020223663881556, 
       -0.02027349869647179, 0.0019067451549762868, -0.00663018703440132, 
       0.000732342682578986, 0.00017782262340009297}}, 
     {1.2, 2.9, 1.3689591542394974, {1, -0.18061615304843692, 
       0.07574317565976123, -0.018743442232275812, 0.12088783107109788, 
       -0.020448728219028538, 0.0019235042544408585, -0.006460020556578099, 
       0.0007293184862957684, 0.00017368312993553767}}, 
     {1.2, 2.95, 1.3461087840425705, {1, -0.1806161530484952, 
       0.07574317565964199, -0.018743442232285527, 0.12088783107084002, 
       -0.020448728219008862, 0.0019235042544466217, -0.006460020556579733, 
       0.0007293184862913505, 0.00017368312993519482}}, 
     {1.2, 3., 1.3241327170101738, {1, -0.180616153048578, 
       0.07574317565959168, -0.018743442232282952, 0.120887831070703, 
       -0.02044872821898761, 0.0019235042544470157, -0.006460020556585856, 
       0.0007293184862906484, 0.00017368312993475363}}, 
     {1.3, 1.02, 1.4564178693967957, {1, -0.10484241768973664, 
       0.0940239916697162, -0.03863123433565459, 0.2634318856207843, 
       -0.047156960146715846, 0.004360984951805641, -0.010982434644251391, 
       0.0014834901298438742, 0.0003078272410778219}}, 
     {1.3, 1.05, 2.1844799774774635, {1, 0.07225014201095976, 
       0.25475661573324776, -0.05274114257063263, 0.8564974814308091, 
       -0.11021812358451182, 0.0014671657852407872, -0.02724689043073263, 
       0.007451786959927731, 0.00227551983611006}}, 
     {1.3, 1.1, 2.3859737722367815, {1, -0.12341562250893962, 
       0.13846526353428512, -0.0062124706737410485, 0.6799444911288223, 
       -0.05030724055593785, -0.0018169127609580856, -0.003702344878925889, 
       0.0032363307156100633, 0.000844691414359048}}, 
     {1.3, 1.15, 2.462958670747902, {1, -0.15558015617503618, 
       0.12973031030274412, -0.004164412287787935, 0.627542349960553, 
       -0.041959804134386734, -0.002199186913791933, -0.01613689908885073, 
       0.0032604723157270816, 0.0012108593536533587}}, 
     {1.3, 1.2, 2.51330500932799, {1, -0.1790401426519934, 
       0.12302027802258583, -0.0034779154414296075, 0.5826112580831668, 
       -0.035695686961789305, -0.0023837874815213337, -0.026775477326732272, 
       0.0032860696307634753, 0.0017067657495140741}}, 
     {1.3, 1.25, 2.5509649837440804, {1, -0.23534672544338037, 
       0.0419398899329267, -0.0005010351267551794, 0.4174183716868758, 
       -0.017379920547935933, -0.0002695701545505754, -0.03135695992579171, 
       0.0012596162956366452, 0.0014588186997948232}}, 
     {1.3, 1.3, 2.591713999285641, {1, -0.2504935386850719, 
       0.03934350583160509, 0.0005238428896297714, 0.39484082565805484, 
       -0.013254605414492767, -0.0005726372526714075, -0.036732769464067144, 
       0.0013359829638100425, 0.0021577975379357133}}, 
     {1.3, 1.35, 2.644459359220575, {1, -0.26437360879430016, 
       0.03614895123416711, 0.0015485852742732258, 0.37059804576726024, 
       -0.008962672411356088, -0.0008464900039790621, -0.041451115820120864, 
       0.0013567798462713655, 0.003052756146586184}}, 
     {1.3, 1.4, 2.702875531126351, {1, -0.27550061024914735, 
       0.03316959461447897, 0.002305090613797148, 0.35010223385494965, 
       -0.005373456437572106, -0.0010285409754895434, -0.044759487461716915, 
       0.0013170811993135345, 0.003941467871783269}}, 
     {1.3, 1.45, 2.7728102748867975, {1, -0.2843148378078231, 
       0.030187827140650596, 0.002891012102276258, 0.331662276421626, 
       -0.002244085105020077, -0.0011463877426350843, -0.04708656419419696, 
       0.0012347038111618482, 0.004822021623173027}}, 
     {1.3, 1.5, 2.855939400689859, {1, -0.2915736130093091, 
       0.027072394483574375, 0.003354676915889408, 0.314173468926484, 
       0.0006213311275560502, -0.001214822208418928, -0.0487225045889612, 
       0.0011152070292574448, 0.005715860421879412}}, 
     {1.3, 1.55, 2.954160601572924, {1, -0.29802377085257276, 
       0.02426940028443902, 0.0038177899517203543, 0.2982641401059529, 
       0.0033212594643139116, -0.0012829667126836284, -0.04986919881966031, 
       0.000987662384137833, 0.006673812511281803}}, 
     {1.3, 1.6, 3.069778699524233, {1, -0.30335355937202163, 
       0.020663994145642243, 0.004127049982304185, 0.28080259225012705, 
       0.006016123324064813, -0.0012772769398784443, -0.05047727753079129, 
       0.0007949378004863146, 0.0076829109243777925}}, 
     {1.3, 1.65, 3.205763873248478, {1, -0.3084389618678478, 
       0.017235199123394683, 0.004491992457236428, 0.2638138435748031, 
       0.008775050655731535, -0.0012837152943161437, -0.050659778616395375, 
       0.000585211574019569, 0.008861648964116627}}, 
     {1.3, 1.7, 3.3658193094290194, {1, -0.31162461809221625, 
       0.013275397825568289, 0.0046271283906496995, 0.24712069894485078, 
       0.011168546484722647, -0.00120295647795991, -0.05026306942495587, 
       0.00033065716008779024, 0.00991451197219367}}, 
     {1.3, 1.75, 3.361287539167378, {1, -0.3045078169607524, 
       0.03664109221715317, -0.001507044862461604, 0.12577561435606774, 
       0.01104432482092508, -0.001058228838179835, -0.03501745397082248, 
       0.0003143896527058269, 0.0076005059117842215}}, 
     {1.3, 1.8, 3.2452380909578453, {1, -0.2801052260570274, 
       0.043012112244402316, -0.0007784275555753898, 0.09176591904759777, 
       0.00891864610463956, -0.0010119109531636702, -0.026247915056545584, 
       0.0004377165420904763, 0.004924911785647872}}, 
     {1.3, 1.85, 3.1184303351992044, {1, -0.18416254599633186, 
       0.07272485188651223, -0.02222688977570889, 0.19028533846978085, 
       -0.023048320817759926, 0.0019614060150002065, -0.01894193933925526, 
       0.0011460950357720554, 0.0017602830308890852}}, 
     {1.3, 1.9, 2.998819806611245, {1, -0.1676055193617928, 
       0.07743337094107128, -0.025739141059786395, 0.20656452791380656, 
       -0.028370492993575292, 0.0024685820232988242, -0.017577708456756363, 
       0.0012499099339909018, 0.001231033694236203}}, 
     {1.3, 1.95, 2.8888266405057332, {1, -0.15127420638466957, 
       0.08223062144254843, -0.029310353515728714, 0.22209401691613206, 
       -0.03356747521935881, 0.002969930428883592, -0.01633501842522986, 
       0.0013527463363832983, 0.0008308131573401418}}, 
     {1.3, 2., 2.7885652225754702, {1, -0.1395450023390292, 
       0.08563821879648725, -0.03181920577000196, 0.23294979804457408, 
       -0.03721645286979968, 0.003320513902768871, -0.015507794330081226, 
       0.001429101254171422, 0.0005801049189339935}}, 
     {1.3, 2.05, 2.6954111336180246, {1, -0.12590526283158565, 
       0.08956237483025874, -0.034898001780937056, 0.2445645398327188, 
       -0.04141177232679049, 0.0037449011325184508, -0.014690034207872838, 
       0.0015123995750763715, 0.00040519001861593176}}, 
     {1.3, 2.1, 2.609281741236771, {1, -0.12353350407922055, 
       0.09018846753180151, -0.03542501037586005, 0.24644530999623235, 
       -0.04210862379340991, 0.0038199765244078224, -0.014494237709482305, 
       0.0015208623621750423, 0.00039972892501650476}}, 
     {1.3, 2.15, 2.529126523381426, {1, -0.12089473092997674, 
       0.09081530568651196, -0.03597509632557499, 0.2485842778963535, 
       -0.042864085914432935, 0.0039026506154323714, -0.014195554462965767, 
       0.0015253802202119687, 0.0003909652269620784}}, 
     {1.3, 2.2, 2.454095778614216, {1, -0.11839354614042054, 
       0.09137206471637602, -0.036464445573835255, 0.25068005785688524, 
       -0.04356495642799621, 0.003979231046118768, -0.013849788617029244, 
       0.001526365520052751, 0.0003807549497652469}}, 
     {1.3, 2.25, 2.383514487196178, {1, -0.11611596376732428, 
       0.09185131781312889, -0.0368846130897303, 0.25264507838338174, 
       -0.04419129801362192, 0.004047463760747254, -0.013485896183436166, 
       0.001524734275056264, 0.00036998603832519945}}, 
     {1.3, 2.3, 2.316838019530349, {1, -0.11446789587533018, 
       0.09218055246063382, -0.037174159887172466, 0.2540976246870139, 
       -0.044637601868801946, 0.004096049440513478, -0.01319394562682029, 
       0.001522046522373219, 0.00036132259923187996}}, 
     {1.3, 2.35, 2.2536258443207124, {1, -0.11320940219502548, 
       0.0924193360758449, -0.03738695540505793, 0.2552165057442681, 
       -0.044973134304829514, 0.004132807485444187, -0.0129528508278178, 
       0.0015188719414935324, 0.00035529526257049735}}, 
     {1.3, 2.4, 2.1934995305924128, {1, -0.11230661027839493, 
       0.09258550154273154, -0.03753526822745357, 0.2560282059743076, 
       -0.045211742069288824, 0.004158937555305826, -0.012771373725045256, 
       0.0015161421491085196, 0.00035074070927928943}}, 
     {1.3, 2.45, 2.1361478904582927, {1, -0.111274522197656, 
       0.09277036556032237, -0.0377005084979109, 0.2569651662368887, 
       -0.04548244502913794, 0.004188572615312429, -0.012555428110743677, 
       0.0015125714626269536, 0.0003453043683123285}}, 
     {1.3, 2.5, 2.0813114841246985, {1, -0.11131994737451002, 
       0.09280068008351446, -0.037688453320033136, 0.2569813296523, 
       -0.04547236020325906, 0.004185152150147953, -0.012572217547531647, 
       0.00151409816736183, 0.0003460718681005692}}, 
     {1.3, 2.55, 2.028765467420625, {1, -0.1101270992018389, 
       0.09300822949796429, -0.03787365987872867, 0.2580770556932973, 
       -0.04578251513782748, 0.004219055703507944, -0.01231156224252649, 
       0.0015093995020731728, 0.00033949434542671975}}, 
     {1.3, 2.6, 1.9783243299585334, {1, -0.11012908552516618, 
       0.0930095607979338, -0.037873128701166915, 0.25807775378967374, 
       -0.04578206957059893, 0.0042189053104338394, -0.01231230126114923, 
       0.0015094664108049694, 0.00033952804733659636}}, 
     {1.3, 2.65, 1.9298273109708408, {1, -0.11012908552526833, 
       0.09300956079790401, -0.03787312870115283, 0.2580777537895603, 
       -0.04578206957057231, 0.004218905310431646, -0.012312301261173268, 
       0.0015094664108050325, 0.0003395280473369909}}, 
     {1.3, 2.7, 1.8831361977075656, {1, -0.11017339934643222, 
       0.0930396546337471, -0.03786114842028156, 0.25809353111371147, 
       -0.045772028961741956, 0.004215514941055326, -0.012328951423855511, 
       0.0015109729831828786, 0.0003402871564302021}}, 
     {1.3, 2.75, 1.838132437570066, {1, -0.11136770960813022, 
       0.092832841947238, -0.03767561296407863, 0.25699830594405954, 
       -0.04546155931928235, 0.004181508518391594, -0.012590079453231274, 
       0.0015157237815198099, 0.0003468890922702004}}, 
     {1.3, 2.8, 1.794712875122529, {1, -0.11136921933561252, 
       0.09283384335382723, -0.03767520818194649, 0.256998825179002, 
       -0.045461214819627734, 0.004181393502814172, -0.012590642781201766, 
       0.001515775199612757, 0.0003469149210493899}}, 
     {1.3, 2.85, 1.7527903619228864, {1, -0.11141300395599063, 
       0.09286332743040626, -0.03766333137978765, 0.2570141338486237, 
       -0.045451126179052934, 0.0041780209002036444, -0.01260715246915153, 
       0.001517280820314269, 0.00034767154692366285}}, 
     {1.3, 2.9, 1.7122860692771344, {1, -0.11146006281951606, 
       0.09285627667837118, -0.037655727996029974, 0.25697307038634326, 
       -0.045438874078089456, 0.004176602787702069, -0.012617440918543095, 
       0.0015174999762273815, 0.0003479425589664606}}, 
     {1.3, 2.95, 1.673131771728474, {1, -0.11148291540595746, 
       0.09287216448600229, -0.037649376125669765, 0.2569813551768811, 
       -0.045433501618174596, 0.0041748011005211215, -0.012626249902991164, 
       0.0015183021405990901, 0.00034834595631687233}}, 
     {1.3, 3., 1.6352654216245972, {1, -0.11148644473305472, 
       0.09287455671167892, -0.037648407522293176, 0.25698258359165904, 
       -0.04543267350697303, 0.004174525923618592, -0.01262759502392204, 
       0.0015184250032344892, 0.00034840768254138264}}, 
     {1.4, 1.02, 2.0963509361415626, {1, 0.031565057920680054, 
       0.0808715784372502, -0.03440105008356094, 0.4251574019320952, 
       -0.0635163509155829, 0.005955372773093631, 0.043185692376888275, 
       -0.0005576461921414546, 0.00010287612841020483}}, 
     {1.4, 1.05, 3.0306267793129678, {1, 0.1761274953419748, 
       0.11940236845598964, -0.0259116663049687, 0.853992024771564, 
       -0.09689410212470044, 0.005199606788983954, 0.11462341144931697, 
       -0.0010312974705077224, 0.00038838951066275833}}, 
     {1.4, 1.1, 3.1860062729024055, {1, 0.17061196502668521, 
       0.11803682686349698, -0.024403032493759826, 0.8568987647888824, 
       -0.09548877847878232, 0.0049316365655705735, 0.11610229007582662, 
       -0.0010093844720132005, 0.000393206876563474}}, 
     {1.4, 1.15, 3.279737181225948, {1, 0.17612749542893597, 
       0.11940236844802739, -0.025911666316309343, 0.85399202478175, 
       -0.09689410214044045, 0.005199606792709155, 0.11462341147272186, 
       -0.0010312974728314754, 0.0003883895121813111}}, 
     {1.4, 1.2, 3.367954284998248, {1, 0.18096645209271991, 
       0.1219465827009647, -0.027951037572664154, 0.8472284104730409, 
       -0.09838323148348406, 0.0054721217981898275, 0.1107054200453373, 
       -0.0009489407766232868, 0.00030943058779452917}}, 
     {1.4, 1.25, 3.4483674935770074, {1, 0.04870723419059894, 
       0.09485054355487152, -0.012875894582686153, 0.6900237295114858, 
       -0.06698507817787658, 0.0025657721157026294, 0.0695753567654792, 
       -0.0003375020474340855, 0.0000818093549658246}}, 
     {1.4, 1.3, 3.4950944162862174, {1, 0.019890296085690668, 
       0.08973940661101314, -0.012396566505119413, 0.6259547410928252, 
       -0.059981898439548854, 0.0022747143097258137, 0.05089292192745009, 
       -0.00006212117126802241, 3.002010822682296*^-6}}, 
     {1.4, 1.35, 3.511538959571326, {1, -0.11895716103210066, 
       0.028293626304835326, -0.002518289441931586, 0.35532118833747295, 
       -0.02329191372474372, 0.0009352007660714414, -0.005454802986593123, 
       0.00041147365215022405, 0.00009001273631884122}}, 
     {1.4, 1.4, 3.5230449446319474, {1, -0.13755312844902132, 
       0.026457843872851255, -0.0012125543526692048, 0.3288829866764063, 
       -0.018779284416987674, 0.0004731805392975954, -0.01349094497325954, 
       0.0006879598855920175, 0.0003684980624890702}}, 
     {1.4, 1.45, 3.5508102255368748, {1, -0.15153031204888337, 
       0.024594887590300058, -0.00020810854299194503, 0.3069489754029283, 
       -0.015087520413549148, 0.0001358936182194799, -0.01919824305353192, 
       0.0008556360941015524, 0.0007640113215747531}}, 
     {1.4, 1.5, 3.595591169286372, {1, -0.16082353125728088, 
       0.022914443011890193, 0.00046180803248647615, 0.2904900058043613, 
       -0.01240024644365627, -0.00007512979698060257, -0.02280456133725682, 
       0.0009346193580413247, 0.0011523501426837631}}, 
     {1.4, 1.55, 3.658245040403471, {1, -0.17145818217954478, 
       0.020549240175700242, 0.0012478677891877186, 0.2697123104024023, 
       -0.009044093948883626, -0.0003072498693802871, -0.026597948071837012, 
       0.000986892596984167, 0.0017718939763849573}}, 
     {1.4, 1.6, 3.7393851050116464, {1, -0.17919450236948556, 
       0.01834911449599172, 0.0018376180256764415, 0.25254916752616247, 
       -0.006314629968005646, -0.0004652279522784363, -0.029053462874724472, 
       0.0009861055951659672, 0.002396256239068663}}, 
     {1.4, 1.65, 3.840536291433074, {1, -0.18489653087710392, 
       0.01599891764313455, 0.002264200168879046, 0.23689018095263267, 
       -0.003957401673532458, -0.000557688404894, -0.030647835678577713, 
       0.0009369283945502124, 0.0030154857621970026}}, 
     {1.4, 1.7, 3.963855185936416, {1, -0.19083500333473472, 
       0.013107021543859808, 0.0029661976007409976, 0.2205678333086189, 
       -0.0012736762554688115, -0.000664754818537871, -0.03156713779301422, 
       0.0008371104448549418, 0.00375180080614898}}, 
     {1.4, 1.75, 4.112224436253038, {1, -0.1943683304149452, 
       0.01061706558386006, 0.0032573871571074903, 0.20656964434647151, 
       0.000758363906494032, -0.0006957266458973218, -0.032016422197389996, 
       0.0007287107255845222, 0.004450223059333842}}, 
     {1.4, 1.8, 4.200277086410814, {1, -0.22798134588587582, 
       0.026587137490190337, 0.00011032456244426692, 0.14202215245581734, 
       0.003674864022272412, -0.0008314308369685956, -0.025267053241196578, 
       0.0005408109333791713, 0.00361690207639815}}, 
     {1.4, 1.85, 4.130435732178442, {1, -0.2212073421088667, 
       0.03241978171500663, -0.0009040761818695642, 0.16656174287953243, 
       -0.00042579963869576244, -0.0007243991445254683, 
       -0.023451884782699686, 0.0007163892263303915, 0.002316526095274587}}, 
     {1.4, 1.9, 4.062966527062568, {1, -0.22031856173037884, 
       0.03361461700812485, -0.0006082635727788445, 0.17414130771695122, 
       -0.0011358641038873027, -0.0007619583758729887, -0.022269084241608797, 
       0.0007327694981618848, 0.0020087511912819794}}, 
     {1.4, 1.95, 3.9962502325544396, {1, -0.21206491168921637, 
       0.03608715949341223, -0.0008959351761118498, 0.1930167084368895, 
       -0.004021882362851309, -0.0006115073754586857, -0.018554458140253638, 
       0.0006918731881257452, 0.0012032718497924154}}, 
     {1.4, 2., 3.9273829025681306, {1, -0.20478858784687096, 
       0.0376410366605966, -0.0013586644598227436, 0.2056741674560019, 
       -0.006178567762715185, -0.00045084841880187106, -0.015569016441246523, 
       0.0006325108059070698, 0.0007853326422558939}}, 
     {1.4, 2.05, 3.8554787557064274, {1, -0.18620644361521999, 
       0.041050739096038014, -0.0037515669210305587, 0.22638079082984824, 
       -0.011137684900252723, 0.00006312014206375698, -0.010502551211813045, 
       0.0005331835244327111, 0.00032645266171934444}}, 
     {1.4, 2.1, 3.7776702577013217, {1, -0.14400737483269369, 
       0.04933616555483632, -0.01174151435471567, 0.25501321994635173, 
       -0.02206193828314735, 0.0014049704441937243, -0.004690739173825213, 
       0.0005193651312311842, 0.00010285389134458042}}, 
     {1.4, 2.15, 3.692863248165413, {1, -0.13135031440833625, 
       0.05091214793929012, -0.013287689487136156, 0.2668557679433023, 
       -0.025028735468776528, 0.001764158168061337, -0.0008284840407386515, 
       0.0003964227466030803, 0.00004509738077685107}}, 
     {1.4, 2.2, 3.606571225537029, {1, -0.08731794390203379, 
       0.056141727451012646, -0.018421221058704817, 0.30889927870168604, 
       -0.03511184932326272, 0.002983612248420751, 0.013134235095654773, 
       -0.00005930073193528056, 2.0821172845432945*^-6}}, 
     {1.4, 2.25, 3.511630897965635, {1, 0.037113475343939585, 
       0.07811734405120388, -0.034224997312141285, 0.4298784904057171, 
       -0.06414542041385526, 0.006175256095311703, 0.047998736783810766, 
       -0.0008621536486505903, 0.0002491912156975005}}, 
     {1.4, 2.3, 3.4071254081469853, {1, 0.03762865188621565, 
       0.07769307089350706, -0.0341394729636099, 0.43060485189434966, 
       -0.06416833338946311, 0.006193733086412166, 0.04870335614682909, 
       -0.0009025181500140671, 0.00027294232584456257}}, 
     {1.4, 2.35, 3.307495806392381, {1, 0.03798093038555858, 
       0.07743889806650567, -0.03409716197553677, 0.4310162944925865, 
       -0.0641897424936401, 0.006206840665763129, 0.04912450999671908, 
       -0.0009274652594327613, 0.00028808076286957076}}, 
     {1.4, 2.4, 3.2123198976321246, {1, 0.03833147450428633, 
       0.0772893731214964, -0.03409803604065736, 0.4312312984531437, 
       -0.06423064378546528, 0.006221072612277491, 0.04938411901488663, 
       -0.0009449949945627878, 0.00029881458341750707}}, 
     {1.4, 2.45, 3.12122129927145, {1, 0.03818074362378221, 
       0.07725869541539308, -0.034058431596287256, 0.4313126247889715, 
       -0.06419448365579984, 0.006213829647785907, 0.049417779642626156, 
       -0.0009441057583538672, 0.00029842855781278934}}, 
     {1.4, 2.5, 3.0338699627343, {1, 0.03799459105766116, 
       0.07733139883745138, -0.03405519860785866, 0.43121086034055667, 
       -0.06417148489358407, 0.006206195189734033, 0.049290174737075275, 
       -0.0009352664146146188, 0.00029300606230767845}}, 
     {1.4, 2.55, 2.9499685374052653, {1, 0.03778036263663641, 
       0.07750736360621244, -0.03408955689081386, 0.4309247090842899, 
       -0.06416293723609737, 0.006198487600175611, 0.04900233132746359, 
       -0.0009186395844835607, 0.00028276807668227763}}, 
     {1.4, 2.6, 2.869252461005649, {1, 0.03721350432980546, 
       0.0777429833568543, -0.03408541698506387, 0.43058734163538737, 
       -0.06409499298004903, 0.0061753405946840915, 0.04859277196836793, 
       -0.0008907506635148871, 0.0002661874080112486}}, 
     {1.4, 2.65, 2.791482542458883, {1, 0.036838809145643026, 
       0.0780108495666266, -0.03412974400833231, 0.43014643785954565, 
       -0.06407102893171354, 0.006161394478143919, 0.04814740249811605, 
       -0.0008644204084965325, 0.000250779848096485}}, 
     {1.4, 2.7, 2.716442994783444, {1, 0.0361815674974034, 
       0.07849519460167738, -0.03421558158287511, 0.42931515358894873, 
       -0.06402973366183869, 0.006137204625734344, 0.047335484630674295, 
       -0.0008170565930894588, 0.0002241119214515051}}, 
     {1.4, 2.75, 2.6439374510525058, {1, 0.03532522971102097, 
       0.0789667766936884, -0.03426229179433137, 0.4285101976533051, 
       -0.06394415293497654, 0.0061039803201336906, 0.04651955565898647, 
       -0.0007666736093895918, 0.0001973526037105047}}, 
     {1.4, 2.8, 2.5737811869603426, {1, 0.03430466043791489, 
       0.07961577657159316, -0.03435618325420077, 0.42734535002668345, 
       -0.06385389227187845, 0.006065211954572735, 0.045403784210012905, 
       -0.0007002053069064934, 0.00016433630219198105}}, 
     {1.4, 2.85, 2.505808952988372, {1, 0.03319499843887811, 
       0.08033979829307189, -0.03446882507582043, 0.42598810932562176, 
       -0.06375355391778943, 0.00602317769425839, 0.04414992758441317, 
       -0.0006263606157612626, 0.00013086193269183554}}, 
     {1.4, 2.9, 2.4398738162587916, {1, 0.03163485094438731, 
       0.0811335634713648, -0.034533359983093655, 0.4244971693692096, 
       -0.0635697707563374, 0.005961863396476351, 0.04273960425985888, 
       -0.0005391935780854623, 0.00009581953479936759}}, 
     {1.4, 2.95, 2.375827227765008, {1, 0.030335250558971356, 
       0.08210377340429928, -0.03473135645927588, 0.42241980867508505, 
       -0.06345410888933589, 0.005914288617150304, 0.04101882743000547, 
       -0.0004428093131779082, 0.00006276547087940362}}, 
     {1.4, 3., 2.313559801034921, {1, 0.02935254606793767, 
       0.08282863209585971, -0.03488609690820573, 0.42073644216740075, 
       -0.06335719736457836, 0.005878775338519759, 0.039695739968481386, 
       -0.0003699846707572837, 0.0000419430580165799}}, 
     {1.5, 1.02, 3.1725500791778356, {1, 0.021579843243394493, 
       0.07239179016929732, -0.013048855197028204, 0.5143712563146622, 
       -0.04990994620329899, 0.0026053528130841382, 0.06610733970054547, 
       -0.0006814000338549672, 0.0003498223013134617}}, 
     {1.5, 1.05, 3.9457300116677594, {1, 0.04598938783162655, 
       0.08417634561935464, -0.003007260951179227, 0.7183343185130635, 
       -0.05611542129478494, 0.0006346279501702508, 0.09256984381900721, 
       -0.00017931423911417407, 0.00009977599916651823}}, 
     {1.5, 1.1, 4.024436082907019, {1, 0.04477204192779346, 
       0.08328467969426134, -0.002869333850165073, 0.716843948432729, 
       -0.05574533808997784, 0.0006159976039248436, 0.09262614362145322, 
       -0.00018396090502474898, 0.00010883502177563442}}, 
     {1.5, 1.15, 4.08201708173226, {1, 0.057376886153846764, 
       0.08167913880431402, -0.006002906301262206, 0.7086809391032407, 
       -0.058512451231664146, 0.001332912500383586, 0.09249900789455559, 
       -0.0004131601854572918, 0.0002538504710458799}}, 
     {1.5, 1.2, 4.154479342668912, {1, 0.06109581778533345, 
       0.0827045337581362, -0.006489440350512192, 0.7107362604592578, 
       -0.05940323312986632, 0.0014477768121421183, 0.09290589475399626, 
       -0.00045804423207869416, 0.0002879881225484882}}, 
     {1.5, 1.25, 4.247333828342764, {1, 0.08037644262696039, 
       0.08005067401595521, -0.010771043193547162, 0.6960756933610168, 
       -0.06315747249604867, 0.002481593290812321, 0.09255367705473462, 
       -0.0007984622962467367, 0.0005092711000455112}}, 
     {1.5, 1.3, 4.3358611105635685, {1, 0.10406626945498129, 
       0.07772616978833428, -0.016436102179645872, 0.6753461372414332, 
       -0.06795410764587902, 0.003769174445344214, 0.09036457528048296, 
       -0.0011416374108365523, 0.0006795875358789344}}, 
     {1.5, 1.35, 4.441634585106763, {1, 0.1126540113691304, 
       0.07971571995182347, -0.018170075515710832, 0.6730848309485135, 
       -0.06993556205723048, 0.004106605128921921, 0.08924603475654884, 
       -0.001189200053313893, 0.0006738559085670318}}, 
     {1.5, 1.4, 4.564827389374773, {1, 0.12006461458900237, 
       0.08179150804709519, -0.01989641494679805, 0.6686573690322626, 
       -0.0716397012806411, 0.004406989480348664, 0.08723214905025216, 
       -0.001189333260452343, 0.0006238203794132048}}, 
     {1.5, 1.45, 4.660126429310691, {1, 0.03140870237216394, 
       0.06653037459785316, -0.01039838833577352, 0.5516208435160765, 
       -0.051517238500363334, 0.0023570446392417728, 0.05502585465609348, 
       -0.0005345813266778471, 0.00023048436497374476}}, 
     {1.5, 1.5, 4.700734244702363, {1, -0.06307541906041422, 
       0.023505063121142037, -0.003165109384627602, 0.3205065992841723, 
       -0.024640037700776354, 0.0013236321176447613, 0.0075781359741277305, 
       -0.00001792413682088348, 4.2581128551395543*^-7}}, 
     {1.5, 1.55, 4.687543601837364, {1, -0.07550803685750937, 
       0.01886428231654309, -0.0021904766609502644, 0.29345297505368945, 
       -0.021220588070153378, 0.0011340697005211826, 0.0016831651678880265, 
       0.00009155380907202717, 3.7091927652752238*^-6}}, 
     {1.5, 1.6, 4.708969830753372, {1, -0.07550803685969047, 
       0.018864282316554855, -0.0021904766606419875, 0.29345297505317025, 
       -0.021220588069740493, 0.0011340697004409927, 0.001683165167493821, 
       0.00009155380910689461, 3.709192765479503*^-6}}, 
     {1.5, 1.65, 4.762486764263103, {1, -0.07551772528142185, 
       0.018864421343087086, -0.002189087131001041, 0.2934509721381074, 
       -0.021218718495972785, 0.0011337075334037076, 0.0016813727449356871, 
       0.0000917107891313261, 3.722934214626628*^-6}}, 
     {1.5, 1.7, 4.846745748722709, {1, -0.07551772527942041, 
       0.018864421343125982, -0.0021890871312931007, 0.2934509721386169, 
       -0.02121871849633555, 0.0011337075334758434, 0.0016813727451750694, 
       0.00009171078910715013, 3.722934218932246*^-6}}, 
     {1.5, 1.75, 4.9618762511863554, {1, -0.07551772528593882, 
       0.018864421343173114, -0.002189087130318939, 0.29345097213723603, 
       -0.021218718495100056, 0.0011337075332428924, 0.001681372743984118, 
       0.00009171078920582726, 3.7229342363988*^-6}}, 
     {1.5, 1.8, 5.1093321549632424, {1, -0.07551772528031649, 
       0.018864421343162553, -0.0021890871311173446, 0.29345097213835525, 
       -0.021218718496142895, 0.0011337075334432428, 0.001681372745003445, 
       0.00009171078911960472, 3.7229342235631457*^-6}}, 
     {1.5, 1.85, 5.29190377567472, {1, -0.07551772528013763, 
       0.018864421343130783, -0.002189087131180083, 0.2934509721383194, 
       -0.021218718496180556, 0.0011337075334576434, 0.0016813727451066671, 
       0.00009171078911174428, 3.7229342298325656*^-6}}, 
     {1.5, 1.9, 5.511752930350239, {1, -0.07656782361211302, 
       0.01943880056120334, -0.0022844721981163385, 0.29295831634252695, 
       -0.021207783592982064, 0.0011304070090641888, 0.0020681694525853996, 
       0.00008286723744871234, 2.9380413565454754*^-6}}, 
     {1.5, 1.95, 5.730569488472645, {1, -0.07255163648024449, 
       0.026051744429967445, -0.0035447322381832506, 0.30918395107884705, 
       -0.023619784731443823, 0.0012462782691009069, 0.007698441541945169, 
       -0.00002676121981526767, 1.0112947443365789*^-6}}, 
     {1.5, 2., 5.8585880388695735, {1, -0.04758780543249247, 
       0.0484182914238672, -0.007434438358796723, 0.38434835971071063, 
       -0.033312555008550175, 0.001608568983501791, 0.026981202529892508, 
       -0.00028710126589046156, 0.00009581575415504611}}, 
     {1.5, 2.05, 5.878446984435875, {1, -0.043873806424819334, 
       0.048546389634356125, -0.007522497475527911, 0.3982914509792661, 
       -0.034454317114439276, 0.0017073906048986746, 0.033420008713248996, 
       -0.000451343913813448, 0.00023058581419125267}}, 
     {1.5, 2.1, 5.804123458494286, {1, 0.0595261030042178, 
       0.06553836972101777, -0.023017228909791146, 0.4752164420621652, 
       -0.05755492197897459, 0.004848134071655222, 0.061924719780225713, 
       -0.001268683305162022, 0.0006656243938669279}}, 
     {1.5, 2.15, 5.6430150023700705, {1, 0.05730696330092753, 
       0.06432400307872949, -0.022399345265511735, 0.47628122469722495, 
       -0.05694136974589971, 0.004772691429391408, 0.06316348557264125, 
       -0.0013129969844290971, 0.0007250130356846134}}, 
     {1.5, 2.2, 5.481804121673384, {1, 0.055167148590216764, 
       0.06336584262924932, -0.021877085766794088, 0.47678067752855013, 
       -0.05636380636200036, 0.004697426832531144, 0.0639570833858072, 
       -0.0013349672045025122, 0.0007611102130584413}}, 
     {1.5, 2.25, 5.322251664612362, {1, 0.05330260024116692, 
       0.06268063036437105, -0.021471949913069704, 0.47689583718206513, 
       -0.055876050430605846, 0.004630535452077742, 0.06438246154041725, 
       -0.0013403716438989727, 0.0007771947504188236}}, 
     {1.5, 2.3, 5.156256356810819, {1, 0.03650370706995, 0.0670260073572153, 
       -0.01661656489102821, 0.5009008745842852, -0.05263731270817248, 
       0.0035536791089454886, 0.06789447535794103, -0.0011131529342675176, 
       0.000696766202377204}}, {1.5, 2.35, 4.990505795994421, 
      {1, 0.03399093403136223, 0.0670191205466762, -0.016352623597622195, 
       0.4999380188405074, -0.0521617719296976, 0.003463450775169763, 
       0.06715337147678084, -0.0010517210065472534, 0.0006358437692936766}}, 
     {1.5, 2.4, 4.832315846801984, {1, 0.03247382107572158, 
       0.06704182220680119, -0.016195384954250793, 0.4993622856901872, 
       -0.05187696659006455, 0.003408164222570824, 0.06668581510729471, 
       -0.0010132151413112347, 0.0005982321329343332}}, 
     {1.5, 2.45, 4.681528233602373, {1, 0.030972752057696715, 
       0.06705119391923074, -0.016038248567570697, 0.49877754680313524, 
       -0.051591150740078244, 0.0033535293486645777, 0.06623154612497018, 
       -0.0009756468152110741, 0.0005623352325326879}}, 
     {1.5, 2.5, 4.537847889968487, {1, 0.03011652652035792, 
       0.06726904252759985, -0.015967852049473576, 0.4985725633913546, 
       -0.051463833020379865, 0.0033179239867579145, 0.06582892043856475, 
       -0.0009442583575952097, 0.0005310597731010087}}, 
     {1.5, 2.55, 4.400958934610241, {1, 0.02969323793317264, 
       0.06737569169084133, -0.015932787991804535, 0.4984694225755573, 
       -0.05140033809233175, 0.003300308465876016, 0.0656309513137036, 
       -0.000928814068250521, 0.0005159274808841912}}, 
     {1.5, 2.6, 4.270458804306128, {1, 0.02927245942527111, 
       0.0674809098151583, -0.015897746691140302, 0.498365539803548, 
       -0.05133683820314563, 0.0032827922031635867, 0.06543490239619283, 
       -0.0009135166040918586, 0.0005011085426964982}}, 
     {1.5, 2.65, 4.145900324386396, {1, 0.029484288657664063, 
       0.06780974266905371, -0.015949820756512197, 0.49864581933552227, 
       -0.05143286399984805, 0.0032836531091254132, 0.0652750160019514, 
       -0.0009033843848593983, 0.0004893034053663095}}, 
     {1.5, 2.7, 4.026850566819589, {1, 0.030009616331970263, 
       0.06799543757478552, -0.01602229321044777, 0.49896054970755493, 
       -0.051564970554907025, 0.00329887402616998, 0.06530295869711318, 
       -0.000907575238681849, 0.0004915686735718319}}, 
     {1.5, 2.75, 3.9128674904198504, {1, 0.0307514487467289, 
       0.0682543770743589, -0.016124413294803137, 0.4993960991415746, 
       -0.05175010552756057, 0.0033203405581778266, 0.06534194847122621, 
       -0.0009135063835758025, 0.0004947870820656033}}, 
     {1.5, 2.8, 3.8035161586085087, {1, 0.03150969452719851, 
       0.06876649872550976, -0.016251239596818068, 0.4999647988672683, 
       -0.05197754993132549, 0.0033367575284642672, 0.06520546583236528, 
       -0.0009075383135045887, 0.0004853194092684918}}, 
     {1.5, 2.85, 3.6983777263717523, {1, 0.032259054731025576, 
       0.06902147214562751, -0.016354026171478114, 0.5003802012453696, 
       -0.05216087805664988, 0.0033582935957152077, 0.06524129994947256, 
       -0.0009134198096966651, 0.0004884701152435446}}, 
     {1.5, 2.9, 3.5970599707879725, {1, 0.033549240646112095, 
       0.06945316045909347, -0.01653053548071935, 0.5010728798254045, 
       -0.052473022045150926, 0.003395273366991337, 0.06530087943724046, 
       -0.0009235192025876062, 0.0004938805372665112}}, 
     {1.5, 2.95, 3.499207943169665, {1, 0.0352527604825345, 
       0.06975903382424178, -0.016739871613179934, 0.5018329873266908, 
       -0.05284155985405315, 0.0034496860414177104, 0.06555897920810552, 
       -0.0009492423578946693, 0.000514177942092891}}, 
     {1.5, 3., 3.4045370002500315, {1, 0.036142976551530356, 
       0.07029512536720603, -0.016883329420658316, 0.5023841572018812, 
       -0.05308771486099402, 0.003469183239410758, 0.06541158802009325, 
       -0.0009437039027814166, 0.0005046935713918134}}, 
     {1.6, 1.02, 5.088748682338184, {1, -0.01720276877750874, 
       0.05809212545104728, -0.0019926454812439136, 0.5004278318494682, 
       -0.034254559006584355, 0.0003465770766932176, 0.058303276217550395, 
       -0.00006527993338130056, 0.00002356545958201317}}, 
     {1.6, 1.05, 5.333580875385971, {1, -0.0010027672040949169, 
       0.05689436057424601, -0.000382172577727382, 0.5809737471698194, 
       -0.03802955266244863, 0.00008343734864020704, 0.06861477389229383, 
       -0.000026265156047788122, 0.000016476839801925967}}, 
     {1.6, 1.1, 5.241101332036027, {1, -0.0007545182755564508, 
       0.055584719843090255, -0.0006767959869081604, 0.5773398545344358, 
       -0.037924606049407984, 0.00015742899043641996, 0.06850684918165692, 
       -0.000057469887349267905, 0.0000424681797030573}}, 
     {1.6, 1.15, 5.18016975491848, {1, 0.003372853588836475, 
       0.05514850842849203, -0.0015049434525775817, 0.5757100053252869, 
       -0.038777109924107586, 0.00036062761136665145, 0.06887967289600648, 
       -0.00013816166448026574, 0.00010755268195352816}}, 
     {1.6, 1.2, 5.169170023980163, {1, 0.0038877454301702993, 
       0.05506166148356729, -0.001549153034002604, 0.5758524629382308, 
       -0.03885731238057182, 0.00037985906439338404, 0.0691026856333155, 
       -0.0001545027543088365, 0.0001287028810068113}}, 
     {1.6, 1.25, 5.198630550228372, {1, 0.014754044832134189, 
       0.053852100343821915, -0.0035305233934859654, 0.571183077088368, 
       -0.04094042084506463, 0.0008910266771852357, 0.07017259590941002, 
       -0.00036824136274953776, 0.0003108011629516982}}, 
     {1.6, 1.3, 5.264881307641317, {1, 0.01769789633218928, 
       0.05463756458204784, -0.0038504215821170175, 0.5735843789298225, 
       -0.041666506367541295, 0.0009759144774221088, 0.07075892863943736, 
       -0.00040980062019632663, 0.000352333747701266}}, 
     {1.6, 1.35, 5.368053691120266, {1, 0.032189518227340355, 
       0.05360868821463736, -0.006089945499339576, 0.568486218942927, 
       -0.044288059594825985, 0.0015910616156171848, 0.07229685035008424, 
       -0.0006790644166888706, 0.0005915863119586116}}, 
     {1.6, 1.4, 5.4697856784668115, {1, 0.057011812257527515, 
       0.05156158950481653, -0.010254323817263256, 0.5552723748087135, 
       -0.04874980230544821, 0.0026906865148864654, 0.07363865921854061, 
       -0.0011074704284474652, 0.0009226262286013768}}, 
     {1.6, 1.45, 5.5955955538535695, {1, 0.06599357450109351, 
       0.05335255251299255, -0.0115680023626848, 0.5566855182613596, 
       -0.05077694780924857, 0.002996052224915278, 0.07401057551437337, 
       -0.0012004492067152143, 0.0009709139675079034}}, 
     {1.6, 1.5, 5.748548278495899, {1, 0.0722274095460182, 
       0.05466613696576479, -0.012537094714151514, 0.5566623494946482, 
       -0.05215323554154116, 0.0032091780411985004, 0.07391589108984892, 
       -0.0012515559647401171, 0.0009823764858604392}}, 
     {1.6, 1.55, 5.927656975683208, {1, 0.08113326175659472, 
       0.05626444963970804, -0.013900349319449282, 0.5557189694703306, 
       -0.05399840854039343, 0.0035145666525351373, 0.07383639886880848, 
       -0.0013331242793245194, 0.001014830290936606}}, 
     {1.6, 1.6, 6.132259021920181, {1, 0.0883534011946772, 
       0.05769721712651848, -0.015108013170094463, 0.5531926638082244, 
       -0.05544194290283845, 0.0037640762800227423, 0.07314947256614102, 
       -0.0013752670302117818, 0.0010043053567550268}}, 
     {1.6, 1.65, 6.267001243196119, {1, 0.02547975246569769, 
       0.048554979672570456, -0.008457132041786091, 0.4743709369110825, 
       -0.04231108842898874, 0.002220999483562751, 0.05058360299017196, 
       -0.0007781022555812693, 0.0005365407561293065}}, 
     {1.6, 1.7, 6.421770385335804, {1, 0.02596836323697405, 
       0.048604966728991596, -0.008498922444284164, 0.47479476745656796, 
       -0.04240866806152245, 0.0022350982052634647, 0.05078214690388606, 
       -0.0007905967242852015, 0.0005510970802179535}}, 
     {1.6, 1.75, 6.614244941998119, {1, 0.02628340537872973, 
       0.04854608947521457, -0.008514004921109809, 0.474979460818785, 
       -0.04245496171034037, 0.0022457289748228117, 0.05095828839294035, 
       -0.0008022197343024484, 0.0005653270642418197}}, 
     {1.6, 1.8, 6.846546197615242, {1, 0.026920500958851585, 
       0.04842613874935848, -0.008544298416840209, 0.4753505019206251, 
       -0.04254775019833547, 0.0022671812677557725, 0.05131619152656549, 
       -0.0008257720278086532, 0.0005945831444886012}}, 
     {1.6, 1.85, 7.122237784239735, {1, 0.027243727933052218, 
       0.04836483154027152, -0.008559562247152963, 0.47553749767274434, 
       -0.04259440398819815, 0.00227804164488548, 0.05149863697056811, 
       -0.0008377453819064808, 0.0006096700504383476}}, 
     {1.6, 1.9, 7.446536434828539, {1, 0.02749238408091344, 
       0.04829570435489773, -0.008564554157003738, 0.47571061408159454, 
       -0.042627018828479635, 0.002286519631098884, 0.05167231926469741, 
       -0.000848953888949674, 0.000624413520070622}}, 
     {1.6, 1.95, 7.826627566542912, {1, 0.027680550872738345, 
       0.04820004571239731, -0.008560488719310859, 0.4758272566439841, 
       -0.04264400235335059, 0.002293511621823615, 0.0518391397115668, 
       -0.0008597716821629809, 0.0006391021601300531}}, 
     {1.6, 2., 8.245395562567907, {1, 0.0231212516263238, 
       0.04707810165582841, -0.00833021833636139, 0.46962341124453455, 
       -0.0417182135263366, 0.0022543499331312074, 0.05197502228040019, 
       -0.0008840889158536105, 0.00069154564159377}}, 
     {1.6, 2.05, 8.615512266432315, {1, 0.03239208246648338, 
       0.04735677255162871, -0.010328596551105658, 0.4680962275365697, 
       -0.04348839510298202, 0.002722563098349862, 0.05651594314204014, 
       -0.0011099361122185148, 0.0009133697782130213}}, 
     {1.6, 2.1, 8.694584431657558, {1, 0.06201592851854891, 
       0.05046442257362738, -0.015340442671231368, 0.4791875105074066, 
       -0.049338943145743476, 0.0038403454994362703, 0.06705308840856025, 
       -0.0015476272837335432, 0.0012821213476395235}}, 
     {1.6, 2.15, 8.631678513299187, {1, 0.05511350196688218, 
       0.04863917110462228, -0.01432048044183305, 0.4773654592503394, 
       -0.04776726820653922, 0.0036388441712502215, 0.06746806763867136, 
       -0.0015315323346254323, 0.0013222281161403744}}, 
     {1.6, 2.2, 8.523012193553352, {1, 0.05295813288494882, 
       0.04716707433489338, -0.013796643114955896, 0.47704272865836644, 
       -0.04704608288195922, 0.0035775175673198154, 0.0687563490067545, 
       -0.001589337970024627, 0.0014568857127820619}}, 
     {1.6, 2.25, 8.371884615134501, {1, 0.03235377198913937, 
       0.048694933772719134, -0.010730601416314208, 0.4818357409287436, 
       -0.043300529968947746, 0.002743976136072271, 0.06701778931280342, 
       -0.0012542964814200742, 0.0011956593347085633}}, 
     {1.6, 2.3, 8.125884656013353, {1, 0.02064097840480383, 
       0.04987918350914145, -0.009276352657367664, 0.48230703830662186, 
       -0.041300207988319446, 0.0022903354282197536, 0.06453984550443997, 
       -0.0010011853842234121, 0.0009104054885936213}}, 
     {1.6, 2.35, 7.873450841108306, {1, 0.01628077881699545, 
       0.049882969209748614, -0.008911772900230638, 0.47985136388989574, 
       -0.04049272442921673, 0.0021487837761634296, 0.06289857352073469, 
       -0.0008884548485844509, 0.0007581329221829725}}, 
     {1.6, 2.4, 7.603008537465973, {1, 0.0036014926700247934, 
       0.05151323814210443, -0.006816765596551497, 0.483315313457038, 
       -0.03813605007878831, 0.0015787323367961402, 0.06102928878371117, 
       -0.0006217905836521485, 0.0005044200728236496}}, 
     {1.6, 2.45, 7.334452951325067, {1, 0.0015005613928150631, 
       0.05180883820787074, -0.006637983596987733, 0.4826039897214564, 
       -0.037794109048898135, 0.0015018232693101274, 0.06014400562610896, 
       -0.0005571405646011138, 0.0004222245133602044}}, 
     {1.6, 2.5, 7.0698518868436455, {1, -0.005690153532258375, 
       0.05273039411677995, -0.005343818129962187, 0.48458633952015406, 
       -0.03637637844493311, 0.0011612971870803505, 0.05905305610481074, 
       -0.00039923944959998275, 0.0002782843313482691}}, 
     {1.6, 2.55, 6.81801941827003, {1, -0.01034113339255293, 
       0.053231960991273135, -0.0044113105019157745, 0.48602710789013415, 
       -0.03538957609116968, 0.0009302151415231535, 0.05849014421190546, 
       -0.0003011833950831499, 0.00019655795623859426}}, 
     {1.6, 2.6, 6.57842351555814, {1, -0.011502541941140641, 
       0.05340507105904648, -0.0042910273573863195, 0.48574328455334986, 
       -0.03518568798488362, 0.0008841549349171377, 0.05806006812529627, 
       -0.0002667259918101793, 0.00016077854873450598}}, 
     {1.6, 2.65, 6.354106315819807, {1, -0.010820213266021856, 
       0.05424186626609041, -0.004313901461413367, 0.4877273127507004, 
       -0.035459352588169825, 0.0008803919838616549, 0.05809749741584981, 
       -0.0002573026705237182, 0.00014968736170326323}}, 
     {1.6, 2.7, 6.143737934912396, {1, -0.016318579209979443, 
       0.05471934296565812, -0.00283136522896798, 0.4912601432052627, 
       -0.034124806025731626, 0.0005629932487378315, 0.05820298710638607, 
       -0.0001635276269128376, 0.00009487060500479684}}, 
     {1.6, 2.75, 5.946333470166706, {1, -0.018782538091486164, 
       0.055017463628251086, -0.002169434860948455, 0.49296606594504194, 
       -0.03354283323782633, 0.00041874404873440716, 0.05821397451050392, 
       -0.00011837794109295051, 0.00006687211879227767}}, 
     {1.6, 2.8, 5.763001561740831, {1, -0.01776145549120617, 
       0.055889544982383264, -0.0021869804419134393, 0.4953717267498788, 
       -0.03387315079141374, 0.0004206811901323911, 0.05841591446955318, 
       -0.00011763302593959187, 0.00006564330368860284}}, 
     {1.6, 2.85, 5.591867921852079, {1, -0.01776120548572031, 
       0.05588950770630786, -0.0021870115586613307, 0.49537176022018015, 
       -0.0338731972111278, 0.00042069179353745157, 0.058415994922383946, 
       -0.00011764011756969749, 0.00006564983801300032}}, 
     {1.6, 2.9, 5.430922203291584, {1, -0.011782738882768071, 
       0.05541300821480959, -0.003871010982400521, 0.49115412670239683, 
       -0.03535306409315436, 0.0007730429592147187, 0.05813082156510851, 
       -0.00021356382182505734, 0.00011677889008688197}}, 
     {1.6, 2.95, 5.277851264975289, {1, -0.008660083098349055, 
       0.05600329490816723, -0.004425083883493552, 0.4921955026128812, 
       -0.036160736568830086, 0.0008947757333319372, 0.05837819897915531, 
       -0.0002531242058047369, 0.00014198731065087614}}, 
     {1.6, 3., 5.132879144795529, {1, -0.008203294217234662, 
       0.05600461716802627, -0.004469438774019153, 0.4924359141938581, 
       -0.036252654067416824, 0.0009106516670524308, 0.058525934103846294, 
       -0.00026427682118998513, 0.0001525304848901615}}, 
     {1.7, 1.02, 9.546317717970018, {1, -0.01998736559743452, 
       0.04178036958053636, -0.00005808326456425443, 0.4874175315203675, 
       -0.02825414072889756, 9.479620266540533*^-6, 0.052818595433609554, 
       -1.224105979025868*^-6, 2.9466472047652484*^-7}}, 
     {1.7, 1.05, 9.192092501221813, {1, -0.022767060353963475, 
       0.03815180460413433, -0.00010921479082400174, 0.47686627057382025, 
       -0.027017552920356565, 0.000030634083257561786, 0.05200561104127046, 
       -0.000015876208415544627, 0.000017313980812620668}}, 
     {1.7, 1.1, 8.045526529486779, {1, -0.020959932568014487, 
       0.037697850140961435, -0.00037977606649381275, 0.47609972563341374, 
       -0.027290026917733166, 0.00011077323787466261, 0.05246348882120075, 
       -0.00006303920927006543, 0.00007675766718368593}}, 
     {1.7, 1.15, 7.375471204628784, {1, -0.018475988972183992, 
       0.03662374975581148, -0.0008123613703323089, 0.47328043501946954, 
       -0.027560955346443268, 0.00023711541733860148, 0.05291901762925556, 
       -0.00013210359534224624, 0.00015637466435174634}}, 
     {1.7, 1.2, 6.995435624491681, {1, -0.018173253789590626, 
       0.03658169265334183, -0.0008332862528193871, 0.4733861894451902, 
       -0.027603937940738253, 0.00024684718096065013, 0.053066614007032886, 
       -0.00014139145005997208, 0.000172776308333648}}, 
     {1.7, 1.25, 6.784909124344541, {1, -0.009447048793689235, 
       0.03597449802884491, -0.0019733524916185855, 0.47272102604472505, 
       -0.0291872988130563, 0.0005836645928177472, 0.05488448761922272, 
       -0.0003232434877227188, 0.00037816247830463367}}, 
     {1.7, 1.3, 6.680717938125221, {1, -0.008012462681242703, 
       0.03587596130688243, -0.00216358487004936, 0.4725751094498185, 
       -0.029448403365215987, 0.0006394773379831219, 0.0551737907400012, 
       -0.000352987912092034, 0.0004112952593478988}}, 
     {1.7, 1.35, 6.665708920796019, {1, -0.0077577993947252994, 
       0.03583790000355382, -0.0021786175138320987, 0.47268388233873987, 
       -0.02948355881669802, 0.0006474588703389441, 0.05530964260219276, 
       -0.0003612718875342435, 0.00042617455762478313}}, 
     {1.7, 1.4, 6.7136368205562285, {1, 0.0067575809104702044, 
       0.03565270454254032, -0.003844511608944559, 0.47323786316208755, 
       -0.032151692307827315, 0.0011625244085975148, 0.0582795592749998, 
       -0.0006417086636620275, 0.0007428707305547364}}, 
     {1.7, 1.45, 6.7826760753325015, {1, 0.028433964172082833, 
       0.03469608225933336, -0.006533303037516296, 0.46905580787083306, 
       -0.035959215304573265, 0.001971627401690587, 0.061746957564636225, 
       -0.001048715764376346, 0.0011590363676966936}}, 
     {1.7, 1.5, 6.8863237652971305, {1, 0.031412056771176075, 
       0.03537733768697279, -0.006904921917989708, 0.4705234227318808, 
       -0.036686335753890846, 0.002065513106877803, 0.062065607758736194, 
       -0.001081800997762409, 0.0011752875263852077}}, 
     {1.7, 1.55, 7.035437624295789, {1, 0.03724883616796658, 
       0.03647608439903463, -0.007591455305364285, 0.47312799596550176, 
       -0.0380236148176769, 0.002247958655102587, 0.06290781003705015, 
       -0.001158629846365236, 0.0012369230839150275}}, 
     {1.7, 1.6, 7.2261182115822535, {1, 0.043014441904098935, 
       0.03752839265873885, -0.008278863437326334, 0.47515599845787065, 
       -0.039304443661468354, 0.0024277642334603515, 0.06362776813415952, 
       -0.0012314417380354266, 0.0012917999074589577}}, 
     {1.7, 1.65, 7.456230498877586, {1, 0.04899494353720624, 
       0.03844463520099341, -0.00896599048065, 0.47690271158265635, 
       -0.04056055559280148, 0.002613184598155487, 0.06448777565747289, 
       -0.0013143225523929158, 0.0013663504010494743}}, 
     {1.7, 1.7, 7.725671359032389, {1, 0.054318208023694914, 
       0.039098891530526717, -0.009550615962804085, 0.47823830870862716, 
       -0.04161838617337234, 0.002777300158718385, 0.06538594471773511, 
       -0.001395842307949433, 0.0014505705819294506}}, 
     {1.7, 1.75, 8.04375615108742, {1, 0.05520424357460964, 
       0.0389903730188696, -0.009591782174264978, 0.47882410982706053, 
       -0.04174934452501787, 0.002803629514841264, 0.06590223029106329, 
       -0.001426150144222036, 0.0015025927029413192}}, 
     {1.7, 1.8, 8.416587056408526, {1, 0.05623120084430844, 
       0.03869513173634937, -0.009612670993079275, 0.47931444119768724, 
       -0.04185492167045976, 0.0028349926872234046, 0.06662059207962566, 
       -0.0014684843291423405, 0.0015790850364773537}}, 
     {1.7, 1.85, 8.849796414918107, {1, 0.05760779148787674, 
       0.03866147467818867, -0.009696143295852425, 0.48038386179252285, 
       -0.042089746957802515, 0.002874572985829047, 0.06734843894450487, 
       -0.0015104104968576163, 0.0016513466379932183}}, 
     {1.7, 1.9, 9.351250338208937, {1, 0.05909736546765341, 
       0.038443463995733576, -0.009757670992829561, 0.4813312565135616, 
       -0.042292945072281596, 0.0029182124587009283, 0.06826608821126462, 
       -0.0015634602546298394, 0.0017478189048080086}}, 
     {1.7, 1.95, 9.932021597321224, {1, 0.05909736546763326, 
       0.03844346399573956, -0.009757670992829719, 0.4813312565135537, 
       -0.04229294507227948, 0.0029182124587005405, 0.06826608821124959, 
       -0.001563460254628992, 0.0017478189048064283}}, 
     {1.7, 2., 10.609074648041984, {1, 0.05913175745088949, 
       0.03847212183879173, -0.009759634017697, 0.48140928762757607, 
       -0.04230384057905235, 0.0029183831523930137, 0.06827289898602378, 
       -0.001563450439820202, 0.0017477307478736656}}, 
     {1.7, 2.05, 11.389409414508602, {1, 0.05958598080408545, 
       0.03756224890544142, -0.009703749056455584, 0.47960892479656686, 
       -0.04212399660847874, 0.0029495266276466257, 0.06914308745540722, 
       -0.0016245577686850637, 0.0018772537140488916}}, 
     {1.7, 2.1, 12.244933296873123, {1, 0.05757079824091806, 
       0.03698934409941355, -0.009562398220763014, 0.47685024489639144, 
       -0.04165179716367191, 0.002930128216271875, 0.06972574422609026, 
       -0.0016648759576750108, 0.0019974083382238703}}, 
     {1.7, 2.15, 13.103355145528278, {1, 0.052595481552920306, 
       0.034977416649387874, -0.0089009417864707, 0.47239619534145416, 
       -0.040250958550290775, 0.002816857874571625, 0.07075206843668187, 
       -0.001709304644440755, 0.002206951795461514}}, 
     {1.7, 2.2, 13.936781191185862, {1, 0.04814757270570642, 
       0.033209880765993696, -0.00827336004988462, 0.46861145629739515, 
       -0.038926052538051946, 0.0026968933745079504, 0.07148288522957275, 
       -0.0017303386473432314, 0.0023823488791416413}}, 
     {1.7, 2.25, 14.722945483174621, {1, 0.04394457724535775, 
       0.03198991794159651, -0.0077538827388648375, 0.4651587062828421, 
       -0.03777943919537227, 0.0025753070601191174, 0.07138980561679904, 
       -0.001708355435621852, 0.002444141694886703}}, 
     {1.7, 2.3, 15.307509832387574, {1, 0.022649673869737104, 
       0.03372933051725572, -0.005753222699541754, 0.4608186912461483, 
       -0.03425097775710096, 0.0018777921980107628, 0.06585633277118723, 
       -0.0012707916811016428, 0.001881030708418086}}, 
     {1.7, 2.35, 15.383556113998912, {1, 0.009044373426343129, 
       0.03471810320519144, -0.004639714721171188, 0.4563969299225043, 
       -0.032089530433606114, 0.0014513569164040937, 0.061001667202572274, 
       -0.0009445100312979311, 0.0013462322585759065}}, 
     {1.7, 2.4, 15.215989548634315, {1, -0.0056096294771828285, 
       0.03634320303026662, -0.00318187653321762, 0.45397459391983574, 
       -0.029741046100985644, 0.0009433230112784946, 0.05611476545222338, 
       -0.000584367531268808, 0.0007942682577021281}}, 
     {1.7, 2.45, 14.77143927965793, {1, -0.013866463539137092, 
       0.037283710782819696, -0.002334914997453579, 0.4525137971229119, 
       -0.02840036007129809, 0.0006509208168771545, 0.05319181523456224, 
       -0.0003720676290040605, 0.0004631361409740097}}, 
     {1.7, 2.5, 14.175379169602696, {1, -0.01962978341495049, 
       0.0379616096334246, -0.0017139130901986537, 0.4515527284620688, 
       -0.027437754468206968, 0.00044062224503940375, 0.05116697410940213, 
       -0.00022178489744970308, 0.00023913049325686455}}, 
     {1.7, 2.55, 13.494085289925055, {1, -0.025460803126730103, 
       0.03909697763635292, -0.0008067826919482793, 0.4531101815119684, 
       -0.026428804003239707, 0.00018215304676244407, 0.04975982973289332, 
       -0.00007660598719841145, 0.00006795330735635085}}, 
     {1.7, 2.6, 12.813651730782954, {1, -0.026251976208079047, 
       0.039642268366021235, -0.0006898131869897166, 0.4540853870762784, 
       -0.02637809155083703, 0.00013881125318563264, 0.04945273186887372, 
       -0.00004437984921291307, 0.00002879337286532362}}, 
     {1.7, 2.65, 12.179889750113963, {1, -0.026592792031553424, 
       0.04004021861559958, -0.0006191386605965036, 0.4549253326863877, 
       -0.026375577645103756, 0.00011317683376702442, 0.04932864449369815, 
       -0.000026456851917532733, 0.00001209879337462012}}, 
     {1.7, 2.7, 11.592367521639174, {1, -0.026239919726712812, 
       0.040783453570511025, -0.0005867472423139974, 0.45704296884564205, 
       -0.026579514422334877, 0.00009976245066534976, 0.04942200643111913, 
       -0.000016699366046990696, 5.305652470541054*^-6}}, 
     {1.7, 2.75, 11.058735212140054, {1, -0.02647927097733155, 
       0.040870104481675516, -0.0005496556121368082, 0.45714078533939556, 
       -0.026536642864473013, 0.00008731016316394584, 0.0493579543174111, 
       -9.033811560382795*^-6, 1.7211516878299277*^-6}}, 
     {1.7, 2.8, 10.576541688661315, {1, -0.02614941218963318, 
       0.04130535367787704, -0.0005398755351267115, 0.4584335434955107, 
       -0.026675278148599952, 0.00008268487074067845, 0.04944696546760933, 
       -5.659993236269416*^-6, 7.013928853844811*^-7}}, 
     {1.7, 2.85, 10.13774279811375, {1, -0.02546566065386229, 
       0.041971033380868286, -0.0005462786120791329, 0.46050867057927086, 
       -0.026930712455102507, 0.00008259369393383535, 0.0496283610529608, 
       -4.62032642970119*^-6, 4.6503972791553383*^-7}}, 
     {1.7, 2.9, 9.74126696113693, {1, -0.02552602561779016, 
       0.04197393754043421, -0.000538395026920877, 0.4604851296768727, 
       -0.02691625152039324, 0.00008005824877658544, 0.049614044399513044, 
       -3.1768170922537118*^-6, 2.2500519394338446*^-7}}, 
     {1.7, 2.95, 9.38257403883671, {1, -0.025454566784008786, 
       0.04203708454607632, -0.000539583843289261, 0.4606842338870765, 
       -0.026941608491452638, 0.00008023502333893021, 0.049632376479460644, 
       -3.1838317198752725*^-6, 2.2550201883829373*^-7}}, 
     {1.7, 3., 9.057035424551051, {1, -0.024505820936197204, 
       0.042821885403264044, -0.0005590330137457012, 0.4631752272794311, 
       -0.027265575740093882, 0.00008390288476801541, 0.04986879996943056, 
       -4.092145268795961*^-6, 3.5783737737794567*^-7}}}

